Optimizing Short-Time Fourier Transform Parameters via Gradient Descent

The Short-Time Fourier Transform (STFT) has been a staple of signal processing, often being the first step for many audio tasks. A very familiar process when using the STFT is the search for the best STFT parameters, as they often have significant side effects if chosen poorly. These parameters are often defined in terms of an integer number of samples, which makes their optimization non-trivial. In this paper we show an approach that allows us to obtain a gradient for STFT parameters with respect to arbitrary cost functions, and thus enable the ability to employ gradient descent optimization of quantities like the STFT window length, or the STFT hop size. We do so for parameter values that stay constant throughout an input, but also for cases where these parameters have to dynamically change over time to accommodate varying signal characteristics.

==> Plots/N_epoch.csv <==
e,N5,N6
0,49.940002,59.940002
1,49.880047,59.879936
2,49.821,59.819878
3,49.76155,59.761116
4,49.701744,59.702965
5,49.641426,59.64431
6,49.580704,59.584763
7,49.51951,59.52475
8,49.457787,59.46406
9,49.396065,59.402733
10,49.334496,59.340668
11,49.273544,59.277832
12,49.212784,59.21438
13,49.151306,59.150173
14,49.089157,59.085182
15,49.026115,59.0198
16,48.962357,58.95369
17,48.89824,58.88672
18,48.83328,58.818825
19,48.76748,58.750656
20,48.70112,58.68164
21,48.633667,58.611717
22,48.565376,58.541187
23,48.49632,58.469913
24,48.42739,58.39965
25,48.357635,58.330055
26,48.288193,58.26007
27,48.218216,58.189888
28,48.147804,58.12071
29,48.07695,58.05122
30,48.00547,57.980812
31,47.93239,57.91007
32,47.85874,57.838417
33,47.784393,57.766747
34,47.71015,57.694893
35,47.635326,57.622528
36,47.560104,57.549675
37,47.48443,57.476383
38,47.40931,57.400124
39,47.33431,57.32159
40,47.259285,57.241318
41,47.18446,57.15976
42,47.109734,57.076824
43,47.03495,56.992645
44,46.96041,56.90725
45,46.885406,56.820824
46,46.81067,56.733765
47,46.73523,56.645905
48,46.65979,56.557102
49,46.584145,56.46781
50,46.507923,56.381203
51,46.431835,56.296658
52,46.355007,56.213554
53,46.277176,56.13154
54,46.199284,56.05101
55,46.121918,55.972008
56,46.043266,55.893387
57,45.964767,55.814835
58,45.88595,55.7362
59,45.807213,55.658394
60,45.727993,55.58123
61,45.64891,55.50399
62,45.56951,55.42574
63,45.489,55.34674
64,45.406555,55.266342
65,45.324173,55.185024
66,45.240196,55.102875
67,45.15529,55.01979
68,45.06978,54.936165
69,44.9837,54.85164
70,44.89702,54.76825
71,44.810287,54.68448
72,44.72383,54.6007
73,44.636406,54.51557
74,44.550182,54.429874
75,44.46441,54.344994
76,44.377934,54.260433
77,44.29124,54.17733
78,44.20495,54.093945
79,44.1174,54.01205
80,44.030586,53.929146
81,43.94303,53.846695
82,43.85554,53.76371
83,43.76671,53.6809
84,43.677837,53.598145
85,43.589012,53.51506
86,43.4991,53.432198
87,43.410297,53.34603
88,43.32278,53.257244
89,43.236687,53.16577
90,43.150856,53.073463
91,43.064926,52.979134
92,42.979156,52.88332
93,42.893795,52.786026
94,42.809074,52.68679
95,42.72495,52.585587
96,42.640434,52.482914
97,42.55623,52.380135
98,42.472603,52.27827
99,42.390144,52.17678
100,42.309185,52.07585
101,42.229527,51.974976
102,42.151276,51.873497
103,42.07322,51.77263
104,41.993484,51.67155
105,41.915718,51.57093
106,41.839428,51.470642
107,41.76152,51.369736
108,41.68428,51.26866
109,41.60608,51.16739
110,41.529003,51.065605
111,41.451668,50.964146
112,41.373684,50.862404
113,41.29593,50.760864
114,41.21685,50.659134
115,41.136963,50.557503
116,41.056026,50.45617
117,40.974655,50.354744
118,40.892845,50.25254
119,40.810196,50.14995
120,40.728783,50.04674
121,40.64817,49.942482
122,40.568058,49.838547
123,40.48861,49.734776
124,40.409374,49.63036
125,40.33103,49.525143
126,40.253498,49.420753
127,40.179237,49.31844
128,40.10487,49.21723
129,40.031036,49.115883
130,39.954987,49.015366
131,39.880184,48.914894
132,39.804367,48.81474
133,39.72726,48.715523
134,39.65116,48.618256
135,39.57528,48.521545
136,39.499287,48.42462
137,39.42417,48.329094
138,39.34929,48.23591
139,39.273617,48.144623
140,39.19587,48.053734
141,39.119747,47.963524
142,39.042625,47.874336
143,38.966904,47.7861
144,38.893456,47.699482
145,38.822487,47.61241
146,38.750572,47.52584
147,38.67974,47.439445
148,38.61059,47.35558
149,38.53755,47.2731
150,38.46126,47.19114
151,38.383133,47.11061
152,38.30238,47.031498
153,38.219322,46.95323
154,38.134483,46.87534
155,38.045853,46.797928
156,37.954895,46.72069
157,37.860806,46.64299
158,37.769585,46.56565
159,37.674038,46.488205
160,37.577213,46.41398
161,37.479034,46.340805
162,37.38359,46.269997
163,37.29123,46.198112
164,37.202538,46.12712
165,37.116478,46.058582
166,37.033493,45.991753
167,36.95106,45.925484
168,36.869167,45.859768
169,36.790306,45.794765
170,36.71185,45.727894
171,36.63456,45.66077
172,36.55883,45.593082
173,36.481544,45.524662
174,36.396576,45.455444
175,36.30491,45.38092
176,36.206398,45.302654
177,36.101814,45.22023
178,35.99539,45.13434
179,35.885704,45.047073
180,35.771084,44.95845
181,35.65371,44.86801
182,35.533295,44.77646
183,35.40986,44.683174
184,35.28541,44.588375
185,35.15943,44.493916
186,35.03317,44.398823
187,34.906166,44.30261
188,34.777935,44.204903
189,34.64949,44.106598
190,34.521442,44.00587
191,34.395214,43.905827
192,34.273766,43.804306
193,34.1517,43.703022
194,34.032177,43.600098
195,33.91783,43.49704
196,33.806496,43.39577
197,33.69796,43.297035
198,33.592335,43.199463
199,33.488808,43.102768
200,33.386295,43.00719
201,33.284767,42.912468
202,33.185272,42.818382
203,33.08683,42.725307
204,32.99118,42.63365
205,32.899067,42.54279
206,32.8115,42.451836
207,32.723618,42.365326
208,32.63745,42.281734
209,32.55493,42.19972
210,32.47411,42.120663
211,32.39663,42.044155
212,32.32953,41.97173
213,32.268246,41.90187
214,32.214905,41.832905
215,32.16468,41.76581
216,32.12259,41.697426
217,32.083366,41.630333
218,32.049603,41.565113
219,32.02118,41.5
220,32.000275,41.432552
221,31.985588,41.363094
222,31.973751,41.292557
223,31.965403,41.21992
224,31.960503,41.14533
225,31.956898,41.07169
226,31.957062,40.997246
227,31.960539,40.921814
228,31.96455,40.845963
229,31.9705,40.769318
230,31.97553,40.691414
231,31.982712,40.612717
232,31.992004,40.533455
233,32.003223,40.45385
234,32.018017,40.375946
235,32.033543,40.299385
236,32.04743,40.22551
237,32.061016,40.15384
238,32.074944,40.082405
239,32.089226,40.010887
240,32.101337,39.939693
241,32.1187,39.87055
242,32.137337,39.80037
243,32.156452,39.731613
244,32.178017,39.66577
245,32.201927,39.60033
246,32.226383,39.53439
247,32.249428,39.469563
248,32.27501,39.405167
249,32.302025,39.341724
250,32.329174,39.278408
251,32.357628,39.21422
252,32.384716,39.1509
253,32.40884,39.08788
254,32.432106,39.024452
255,32.45553,38.96064
256,32.47957,38.895554
257,32.503765,38.82933
258,32.521988,38.761497
259,32.533623,38.69399
260,32.53646,38.627197
261,32.532562,38.562458
262,32.524834,38.49757
263,32.511147,38.432243
264,32.492928,38.36441
265,32.476894,38.29608
266,32.467365,38.225925
267,32.46625,38.15392
268,32.466267,38.08165
269,32.470192,38.0115
270,32.47484,37.943336
271,32.479652,37.87538
272,32.48944,37.806778
273,32.4991,37.73764
274,32.50892,37.666573
275,32.51027,37.59755
276,32.50727,37.52603
277,32.498672,37.453426
278,32.49536,37.384636
279,32.500263,37.319107
280,32.496582,37.257233
281,32.49572,37.1948
282,32.49592,37.131355
283,32.49997,37.07067
284,32.50694,37.01141
285,32.50916,36.9534
286,32.503754,36.896782
287,32.493523,36.843575
288,32.486248,36.793003
289,32.484062,36.741714
290,32.48376,36.691708
291,32.488514,36.637947
292,32.49799,36.58489
293,32.511154,36.531254
294,32.514137,36.477573
295,32.510937,36.415627
296,32.499454,36.346962
297,32.49468,36.270187
298,32.49816,36.184635
299,32.50911,36.09474
300,32.510643,35.999405
301,32.50377,35.900375
302,32.496967,35.800037
303,32.496723,35.698345
304,32.501495,35.5943
305,32.499428,35.485283
306,32.50348,35.373344
307,32.505512,35.262634
308,32.503677,35.15229
309,32.494728,35.04207
310,32.497135,34.92985
311,32.501854,34.815483
312,32.500847,34.699226
313,32.491226,34.581364
314,32.4888,34.46315
315,32.49341,34.350746
316,32.50838,34.24133
317,32.513847,34.136066
318,32.511616,34.03111
319,32.50291,33.930946
320,32.48779,33.834255
321,32.4826,33.740158
322,32.47945,33.64724
323,32.483345,33.55621
324,32.493423,33.465767
325,32.505444,33.375633
326,32.5112,33.28442
327,32.511276,33.19581
328,32.501694,33.10733
329,32.486794,33.019115
330,32.480618,32.931984
331,32.4778,32.84534
332,32.48237,32.762688
333,32.492924,32.68258
334,32.50886,32.602417
335,32.51721,32.52104
336,32.515923,32.43946
337,32.51261,32.366756
338,32.504658,32.30082
339,32.488777,32.23867
340,32.47995,32.179623
341,32.483223,32.12854
342,32.496876,32.08352
343,32.520554,32.039177
344,32.537987,31.997635
345,32.54815,31.962873
346,32.553894,31.93241
347,32.550346,31.906088
348,32.542942,31.883354
349,32.532063,31.861866
350,32.51838,31.846535
351,32.49918,31.834438
352,32.488247,31.823475
353,32.490517,31.818089
354,32.504932,31.815151
355,32.513443,31.817764
356,32.515156,31.823486
357,32.510483,31.83057
358,32.49807,31.838432
359,32.494015,31.849258
360,32.499893,31.86053
361,32.514908,31.871044
362,32.524796,31.88124
363,32.53067,31.894855
364,32.534348,31.910934
365,32.527218,31.93123
366,32.515263,31.9533
367,32.501274,31.977013
368,32.485317,32.002525
369,32.47932,32.026737
370,32.485348,32.05378
371,32.50242,32.083626
372,32.51491,32.11113
373,32.52161,32.138184
374,32.517532,32.166885
375,32.51005,32.19568
376,32.505005,32.226234
377,32.49727,32.25477
378,32.499733,32.28474
379,32.511715,32.31453
380,32.517582,32.344498
381,32.511944,32.376316
382,32.50433,32.410145
383,32.49517,32.44204
384,32.49986,32.47535
385,32.511856,32.509705
386,32.519054,32.534817
387,32.52442,32.55048
388,32.52156,32.56244
389,32.507496,32.565586
390,32.491318,32.562794
391,32.486713,32.55473
392,32.495644,32.543465
393,32.515827,32.52818
394,32.533203,32.511253
395,32.548294,32.492596
396,32.559338,32.480522
397,32.568123,32.471844
398,32.578934,32.464077
399,32.586647,32.461544
400,32.595,32.46322
401,32.59223,32.46768
402,32.58635,32.47415
403,32.579285,32.481873
404,32.5676,32.49414
405,32.550514,32.510254
406,32.526596,32.518925
407,32.499485,32.521103
408,32.486656,32.514824
409,32.486816,32.502995
410,32.501373,32.485947
411,32.51081,32.473763
412,32.51948,32.46558
413,32.519722,32.461464
414,32.514732,32.460625
415,32.503067,32.46348
416,32.490116,32.469185
417,32.489544,32.479637
418,32.49643,32.495087
419,32.514057,32.512787
420,32.52832,32.520794
421,32.543205,32.52363
422,32.555813,32.51735
423,32.559124,32.504997
424,32.556973,32.491657
425,32.546738,32.48413
426,32.535255,32.48374
427,32.51774,32.487587
428,32.496136,32.494057
429,32.48437,32.499886
430,32.486763,32.512398
431,32.50033,32.520523
432,32.50424,32.527634
433,32.50306,32.527935
434,32.500195,32.525154
435,32.48479,32.517654
436,32.48482,32.511353
437,32.49916,32.503677
438,32.52974,32.49299
439,32.555023,32.487827
440,32.5711,32.485245
441,32.579876,32.489506
442,32.586044,32.49737
443,32.587128,32.509865
444,32.5864,32.51782
445,32.57888,32.524246
446,32.56618,32.523544
447,32.54975,32.51682
448,32.532608,32.50515
449,32.510303,32.490334
450,32.488537,32.482697
451,32.478683,32.477844
452,32.484478,32.481133
453,32.500515,32.489197
454,32.51313,32.502213
455,32.517757,32.509792
456,32.518597,32.513443
457,32.513794,32.511513
458,32.50496,32.504925
459,32.489925,32.49453
460,32.49562,32.49215
461,32.5115,32.494938
462,32.52527,32.50125
463,32.529774,32.505905
464,32.533066,32.50695
465,32.532516,32.50355
466,32.527348,32.49602
467,32.515877,32.489326
468,32.507885,32.493637
469,32.49919,32.502335
470,32.497284,32.510605
471,32.513878,32.51275
472,32.526657,32.510437
473,32.53486,32.508186
474,32.53455,32.50589
475,32.525238,32.503036
476,32.51499,32.493195
477,32.506287,32.490654
478,32.493168,32.493282
479,32.497128,32.49726
480,32.517,32.508125
481,32.524982,32.514767
482,32.53259,32.516953
483,32.536655,32.518074
484,32.536346,32.515507
485,32.5329,32.51054
486,32.523987,32.50058
487,32.51311,32.488613
488,32.496017,32.48146
489,32.491905,32.48223
490,32.502205,32.482826
491,32.503174,32.490616
492,32.501183,32.506866
493,32.49124,32.515938
494,32.496834,32.519028
495,32.510693,32.513504
496,32.52375,32.50027
497,32.533955,32.484108
498,32.53892,32.472675
499,32.537674,32.47239
500,32.53066,32.476143
501,32.521957,32.48887
502,32.50742,32.509186
503,32.48774,32.525352
504,32.48767,32.53708
505,32.506573,32.54374
506,32.51561,32.545998
507,32.524437,32.543217
508,32.53486,32.539974
509,32.53912,32.534008
510,32.54116,32.523937
511,32.539703,32.50975
512,32.535423,32.487537
513,32.5292,32.47681
514,32.525932,32.482353
515,32.52428,32.497307
516,32.517506,32.518085
517,32.511982,32.538864
518,32.505405,32.555195
519,32.49755,32.56517
520,32.499817,32.569614
521,32.521267,32.571407
522,32.540825,32.566944
523,32.55915,32.561813
524,32.571327,32.553707
525,32.577286,32.542576
526,32.58281,32.53384
527,32.58214,32.52297
528,32.57337,32.50958
529,32.56445,32.495113
530,32.554764,32.49409
531,32.54121,32.505753
532,32.527138,32.515938
533,32.514477,32.517868
534,32.500015,32.516712
535,32.487976,32.514618
536,32.493584,32.51341
537,32.51226,32.509743
538,32.52552,32.501778
539,32.53501,32.49127
540,32.54261,32.492794
541,32.551075,32.50634
542,32.556458,32.516064
543,32.563164,32.52215
544,32.56809,32.523315
545,32.57546,32.51911
546,32.583164,32.514618
547,32.586998,32.510334
548,32.59,32.506416
549,32.595734,32.500427
550,32.59784,32.493904
551,32.599648,32.491295
552,32.59883,32.496338
553,32.59522,32.511642
554,32.58716,32.524273
555,32.57779,32.532986
556,32.568886,32.537376
557,32.562088,32.539085
558,32.552414,32.535934
559,32.546577,32.534286
560,32.547028,32.529526
561,32.540024,32.521397
562,32.534206,32.514175
563,32.530693,32.504745
564,32.52484,32.495216
565,32.513245,32.49858
566,32.49817,32.515556
567,32.498924,32.528126
568,32.52051,32.536
569,32.542313,32.539055
570,32.550343,32.540405
571,32.54956,32.54339
572,32.54749,32.543385
573,32.551403,32.539104
574,32.552376,32.531525
575,32.55266,32.523056
576,32.548286,32.51106
577,32.544514,32.49616
578,32.5376,32.490944
579,32.53006,32.498375
580,32.51824,32.51362
581,32.510498,32.52587
582,32.504963,32.53508
583,32.501,32.54538
584,32.498955,32.555447
585,32.514503,32.56053
586,32.523186,32.56411
587,32.52408,32.568493
588,32.526077,32.573257
589,32.522556,32.580723
590,32.522835,32.58744
591,32.52016,32.588146
592,32.520092,32.59058
593,32.51632,32.59305
594,32.51219,32.590935
595,32.50592,32.5859
596,32.496834,32.578896
597,32.507362,32.56726
598,32.513195,32.55322
599,32.51883,32.541725
600,32.523956,32.531235
601,32.52534,32.522057
602,32.51852,32.514954
603,32.5099,32.506786
604,32.501842,32.49507
605,32.492386,32.499836
606,32.507317,32.515335
607,32.524117,32.53196
608,32.538044,32.542606
609,32.54843,32.551476
610,32.562176,32.557877
611,32.57441,32.560257
612,32.58844,32.561523
613,32.602608,32.562016
614,32.615555,32.5634
615,32.62973,32.56317
616,32.636772,32.56219
617,32.63909,32.559372
618,32.64067,32.556374
619,32.638767,32.5507
620,32.635845,32.539135
621,32.628742,32.52669
622,32.62654,32.514023
623,32.62567,32.50179
624,32.6212,32.48786
625,32.61505,32.49024
626,32.611515,32.504112
627,32.6068,32.518562
628,32.6063,32.53082
629,32.604748,32.54153
630,32.60441,32.54944
631,32.61131,32.556343
632,32.61747,32.5571
633,32.625023,32.553566
634,32.63186,32.550766
635,32.639538,32.55094
636,32.6497,32.54683
637,32.65993,32.543213
638,32.663265,32.541683
639,32.665207,32.542015
640,32.66298,32.543037
641,32.658455,32.544483
642,32.65474,32.54436
643,32.649666,32.54406
644,32.647446,32.540337
645,32.644745,32.53225
646,32.642555,32.51615
647,32.640625,32.501114
648,32.638443,32.4871
649,32.642506,32.48503
650,32.647903,32.49524
651,32.648476,32.514725
652,32.65119,32.531517
653,32.652336,32.54458
654,32.650555,32.557823
655,32.651543,32.562595
656,32.65474,32.56434
657,32.657413,32.564873
658,32.65925,32.566105
659,32.655792,32.57081
660,32.65184,32.577103
661,32.647945,32.58667
662,32.639473,32.592262
663,32.634476,32.593803
664,32.62707,32.589993
665,32.617226,32.59071
666,32.609795,32.588028
667,32.59827,32.58901
668,32.59025,32.58771
669,32.58415,32.582172
670,32.57956,32.577538
671,32.578514,32.572273
672,32.580593,32.565987
673,32.588364,32.562317
674,32.600334,32.559612
675,32.61245,32.557808
676,32.62786,32.55619
677,32.646893,32.55358
678,32.66142,32.54751
679,32.678024,32.547512
680,32.69519,32.55189
681,32.712948,32.559418
682,32.73092,32.56796
683,32.74511,32.572445
684,32.762543,32.581573
685,32.77649,32.595005
686,32.786606,32.604885
687,32.790775,32.612705
688,32.79138,32.62142
689,32.78865,32.62661
690,32.78314,32.630684
691,32.775623,32.636753
692,32.767635,32.637245
693,32.7555,32.629917
694,32.74083,32.625374
695,32.724384,32.6206
696,32.709755,32.62061
697,32.698814,32.61644
698,32.691086,32.61179
699,32.682396,32.61432
700,32.67623,32.612003
701,32.67174,32.608368
702,32.66749,32.604126
703,32.663193,32.59901
704,32.66924,32.592518
705,32.67285,32.581696
706,32.67692,32.573402
707,32.686607,32.561092
708,32.68759,32.548542
709,32.689648,32.53469
710,32.690773,32.518192
711,32.692696,32.505604
712,32.696194,32.497356
713,32.706337,32.50637
714,32.71178,32.517006
715,32.721985,32.523773
716,32.72772,32.53237
717,32.729786,32.542675
718,32.740074,32.54841
719,32.75035,32.554604
720,32.7631,32.563206
721,32.778614,32.570587
722,32.791553,32.573486
723,32.800766,32.576557
724,32.80986,32.581905
725,32.81376,32.5867
726,32.817463,32.593178
727,32.818253,32.600433
728,32.81705,32.612404
729,32.822136,32.621986
730,32.823895,32.633682
731,32.82974,32.642506
732,32.835423,32.654755
733,32.84642,32.662987
734,32.86071,32.669857
735,32.87124,32.681976
736,32.88719,32.694633
737,32.901413,32.709435
738,32.91606,32.717434
739,32.928474,32.725937
740,32.94284,32.729286
741,32.955894,32.729618
742,32.97001,32.733223
743,32.987015,32.7324
744,33.00101,32.73373
745,33.013924,32.736176
746,33.02629,32.744377
747,33.03285,32.747047
748,33.041275,32.752277
749,33.046158,32.75428
750,33.04802,32.755455
751,33.04308,32.752266
752,33.040516,32.74726
753,33.041298,32.738617
754,33.035553,32.73102
755,33.034027,32.723534
756,33.036896,32.71651
757,33.044773,32.71122
758,33.052788,32.702415
759,33.06868,32.693092
760,33.081356,32.68176
761,33.09086,32.672493
762,33.094173,32.6605
763,33.095467,32.653053
764,33.093094,32.64654
765,33.083473,32.639595
766,33.072502,32.63108
767,33.057915,32.621643
768,33.043568,32.61462
769,33.032562,32.613796
770,33.020924,32.618073
771,33.004128,32.62568
772,32.99093,32.63477
773,32.98202,32.642143
774,32.972862,32.652035
775,32.966057,32.662983
776,32.959118,32.66798
777,32.962654,32.673553
778,32.964592,32.680912
779,32.965023,32.685364
780,32.96331,32.6893
781,32.95848,32.684654
782,32.96245,32.677483
783,32.96398,32.674232
784,32.959045,32.674297
785,32.95431,32.66811
786,32.952827,32.661224
787,32.94959,32.654564
788,32.944733,32.648594
789,32.932438,32.645718
790,32.919823,32.641975
791,32.91021,32.638313
792,32.911053,32.63567
793,32.911877,32.634396
794,32.91613,32.633892
795,32.913673,32.633
796,32.917103,32.634296
797,32.915695,32.64335
798,32.91586,32.655514
799,32.905632,32.66279
800,32.89946,32.66529
801,32.89839,32.66546
802,32.89451,32.665142
803,32.891853,32.66241
804,32.901123,32.66053
805,32.907562,32.6671
806,32.91892,32.672054
807,32.933464,32.675964
808,32.946842,32.687275
809,32.952812,32.697678
810,32.94983,32.712814
811,32.95098,32.726604
812,32.960503,32.73562
813,32.96404,32.74345
814,32.961563,32.749416
815,32.9673,32.751774
816,32.96952,32.75592
817,32.970387,32.76438
818,32.972122,32.774033
819,32.967476,32.785892
820,32.96951,32.794346
821,32.978592,32.801495
822,32.99078,32.809513
823,32.997696,32.819485
824,33.005806,32.83281
825,33.01222,32.837963
826,33.01633,32.846146
827,33.021564,32.849697
828,33.026016,32.851562
829,33.022392,32.853886
830,33.015327,32.851357
831,33.021675,32.84285
832,33.026474,32.835358
833,33.028038,32.831776
834,33.03255,32.821415
835,33.037464,32.817734
836,33.03741,32.816566
837,33.033035,32.81677
838,33.036175,32.823
839,33.03131,32.833015
840,33.03311,32.843803
841,33.035667,32.85858
842,33.040863,32.878117
843,33.046505,32.899876
844,33.054806,32.919243
845,33.05918,32.937897
846,33.058563,32.951973
847,33.05926,32.96529
848,33.06546,32.97917
849,33.069733,32.992203
850,33.073666,32.999565
851,33.07264,33.008003
852,33.073364,33.014156
853,33.072113,33.015568
854,33.078304,33.01054
855,33.079456,33.00486
856,33.079845,33.002747
857,33.083855,33.000618
858,33.082653,33.002087
859,33.087063,32.99647
860,33.095436,32.990448
861,33.103058,32.989853
862,33.11093,32.99099
863,33.119656,32.988747
864,33.13198,32.992126
865,33.14194,32.99831
866,33.155212,33.003876
867,33.16373,33.005558
868,33.16776,33.006657
869,33.17114,33.00589
870,33.171185,33.00803
871,33.16617,33.013073
872,33.166664,33.021572
873,33.16384,33.034805
874,33.1575,33.05181
875,33.15478,33.070496
876,33.153175,33.083714
877,33.150757,33.098263
878,33.15197,33.116623
879,33.146866,33.12718
880,33.14415,33.132023
881,33.145947,33.139465
882,33.14662,33.14856
883,33.139244,33.158836
884,33.13674,33.1677
885,33.146835,33.174633
886,33.156765,33.17529
887,33.162357,33.171207
888,33.168915,33.158703
889,33.181664,33.14749
890,33.193787,33.138325
891,33.209717,33.131924
892,33.21874,33.134224
893,33.231384,33.134357
894,33.24613,33.137043
895,33.268044,33.136883
896,33.289715,33.136467
897,33.314262,33.13336
898,33.338837,33.131996
899,33.355537,33.12867
900,33.373123,33.131958
901,33.40277,33.131714
902,33.423717,33.136272
903,33.4417,33.14382
904,33.45832,33.150772
905,33.47404,33.161743
906,33.49046,33.178223
907,33.50613,33.190308
908,33.519783,33.200935
909,33.524254,33.216232
910,33.536728,33.227646
911,33.552605,33.237106
912,33.5735,33.25131
913,33.596672,33.254
914,33.607525,33.252167
915,33.613937,33.241505
916,33.61751,33.22828
917,33.621845,33.21403
918,33.629986,33.19792
919,33.62715,33.18166
920,33.623215,33.163235
921,33.618225,33.15227
922,33.61221,33.140404
923,33.59611,33.125134
924,33.58336,33.121548
925,33.56466,33.12028
926,33.545685,33.115387
927,33.539513,33.114643
928,33.543194,33.112167
929,33.543144,33.11679
930,33.543602,33.12307
931,33.54434,33.12784
932,33.55036,33.1402
933,33.552147,33.15519
934,33.551758,33.169186
935,33.551865,33.179886
936,33.556187,33.200302
937,33.553844,33.215416
938,33.547157,33.228806
939,33.546722,33.237953
940,33.55319,33.244133
941,33.557316,33.24636
942,33.569927,33.247684
943,33.592133,33.251648
944,33.611675,33.25462
945,33.631042,33.261036
946,33.653595,33.272526
947,33.675327,33.283302
948,33.69616,33.29653
949,33.726334,33.31231
950,33.76145,33.327263
951,33.794197,33.342926
952,33.819115,33.3596
953,33.844055,33.377438
954,33.85807,33.396885
955,33.877686,33.41255
956,33.89343,33.43036
957,33.91396,33.446465
958,33.936874,33.459442
959,33.952034,33.478153
960,33.97403,33.494694
961,33.99331,33.51225
962,34.018852,33.526257
963,34.048683,33.548164
964,34.072548,33.572445
965,34.09135,33.588844
966,34.112175,33.60065
967,34.129036,33.602715
968,34.140373,33.611706
969,34.14292,33.624836
970,34.149612,33.63843
971,34.150356,33.651985
972,34.1489,33.669815
973,34.1503,33.684036
974,34.15992,33.690872
975,34.17187,33.69656
976,34.187744,33.70797
977,34.207268,33.716476
978,34.228977,33.72318
979,34.250694,33.731422
980,34.265778,33.741783
981,34.28062,33.74504
982,34.29322,33.752045
983,34.305874,33.756184
984,34.3124,33.755737
985,34.323273,33.757984
986,34.33203,33.766396
987,34.339825,33.77212
988,34.34199,33.787098
989,34.34844,33.807396
990,34.343838,33.821754
991,34.338455,33.846252
992,34.328583,33.874237
993,34.31673,33.90569
994,34.30369,33.93099
995,34.285805,33.954407
996,34.271553,33.98047
997,34.25284,34.00627
998,34.232155,34.02328
999,34.22181,34.039627
1000,34.20532,34.05385
1001,34.189754,34.064865
1002,34.183212,34.073338
1003,34.177383,34.08006
1004,34.179375,34.08551
1005,34.18143,34.085606
1006,34.177017,34.082195
1007,34.16765,34.0756
1008,34.15957,34.078754
1009,34.142536,34.081497
1010,34.1194,34.077744
1011,34.10745,34.073765
1012,34.113403,34.064445
1013,34.112858,34.05863
1014,34.11066,34.05
1015,34.110146,34.040195
1016,34.10874,34.036823
1017,34.106632,34.030228
1018,34.112144,34.023743
1019,34.123478,34.018616
1020,34.131256,34.012325
1021,34.14438,33.99959
1022,34.14972,33.989174
1023,34.15985,33.9815
1024,34.16632,33.97444
1025,34.163654,33.96382
1026,34.157555,33.951385
1027,34.147835,33.938847
1028,34.140522,33.935043
1029,34.126686,33.92689
1030,34.11405,33.920464
1031,34.109467,33.91526
1032,34.108253,33.909542
1033,34.09901,33.90437
1034,34.099598,33.90326
1035,34.097878,33.91354
1036,34.093044,33.920345
1037,34.09104,33.927704
1038,34.09324,33.93507
1039,34.08956,33.942497
1040,34.08455,33.948387
1041,34.07758,33.958908
1042,34.06324,33.96463
1043,34.048935,33.9653
1044,34.04356,33.973907
1045,34.036404,33.98345
1046,34.03915,33.984795
1047,34.041565,33.982162
1048,34.051353,33.981117
1049,34.069206,33.97987
1050,34.094814,33.978863
1051,34.122536,33.98365
1052,34.13809,33.997784
1053,34.1531,34.012978
1054,34.161568,34.0227
1055,34.172318,34.032124
1056,34.176056,34.042282
1057,34.18294,34.049126
1058,34.184845,34.054905
1059,34.18667,34.062466
1060,34.19994,34.05426
1061,34.21496,34.056694
1062,34.223064,34.05388
1063,34.233074,34.04918
1064,34.24609,34.04364
1065,34.2481,34.03415
1066,34.251694,34.021877
1067,34.25762,34.007004
1068,34.2732,33.999542
1069,34.280094,33.998882
1070,34.292435,33.996197
1071,34.30341,33.990078
1072,34.322197,33.981323
1073,34.330383,33.977646
1074,34.33879,33.97045
1075,34.347553,33.96648
1076,34.347404,33.959415
1077,34.339825,33.94928
1078,34.331112,33.932415
1079,34.329666,33.916664
1080,34.333927,33.903564
1081,34.340134,33.899975
1082,34.346092,33.8961
1083,34.352844,33.898643
1084,34.3599,33.901054
1085,34.365967,33.903145
1086,34.372524,33.904823
1087,34.37729,33.909863
1088,34.38633,33.920567
1089,34.407433,33.938007
1090,34.430573,33.939857
1091,34.447803,33.944374
1092,34.464832,33.949753
1093,34.47966,33.955524
1094,34.493446,33.963734
1095,34.49802,33.970158
1096,34.498203,33.976265
1097,34.48674,33.98812
1098,34.473953,34.00077
1099,34.463005,34.009396
1100,34.451836,34.02338
1101,34.435448,34.036713
1102,34.416275,34.050476
1103,34.409145,34.068047
1104,34.404514,34.08515
1105,34.40226,34.097477
1106,34.399857,34.10718
1107,34.394386,34.112667
1108,34.388485,34.12033
1109,34.397778,34.121193
1110,34.4131,34.127003
1111,34.427277,34.13199
1112,34.438026,34.131462
1113,34.45787,34.13389
1114,34.47512,34.12898
1115,34.494835,34.1278
1116,34.514664,34.13435
1117,34.496964,34.146454
1118,34.47113,34.16291
1119,34.44568,34.17891
1120,34.42613,34.185776
1121,34.412624,34.19385
1122,34.396145,34.20366
1123,34.3834,34.21689
1124,34.36589,34.223366
1125,34.352104,34.224407
1126,34.342014,34.216766
1127,34.331802,34.2104
1128,34.31482,34.203938
1129,34.29889,34.204563
1130,34.27887,34.203968
1131,34.266426,34.197735
1132,34.260044,34.19173
1133,34.254227,34.186886
1134,34.252163,34.185356
1135,34.25766,34.18221
1136,34.267796,34.170727
1137,34.28122,34.148212
1138,34.293552,34.124607
1139,34.29899,34.11199
1140,34.309254,34.098774
1141,34.314304,34.095356
1142,34.31679,34.093185
1143,34.30802,34.091698
1144,34.29702,34.09229
1145,34.281723,34.09536
1146,34.271206,34.107193
1147,34.261223,34.11506
1148,34.261936,34.119194
1149,34.257263,34.123108
1150,34.254642,34.131912
1151,34.255775,34.14272
1152,34.26539,34.15243
1153,34.27761,34.154472
1154,34.299034,34.16285
1155,34.322853,34.175346
1156,34.342518,34.185947
1157,34.36304,34.19581
1158,34.372387,34.204636
1159,34.373417,34.21801
1160,34.370754,34.229027
1161,34.376316,34.245502
1162,34.386597,34.262974
1163,34.40208,34.27413
1164,34.41509,34.281998
1165,34.423088,34.29326
1166,34.426205,34.306686
1167,34.428085,34.31659
1168,34.440388,34.322334
1169,34.45017,34.325497
1170,34.46293,34.326836
1171,34.480885,34.327477
1172,34.502483,34.325974
1173,34.491997,34.32431
1174,34.47293,34.329453
1175,34.447723,34.32322
1176,34.424595,34.316154
1177,34.406555,34.311394
1178,34.376797,34.305237
1179,34.35778,34.29417
1180,34.337463,34.291145
1181,34.315434,34.288506
1182,34.300377,34.27715
1183,34.27648,34.267742
1184,34.241024,34.26422
1185,34.208828,34.260532
1186,34.174435,34.258156
1187,34.131615,34.259914
1188,34.09015,34.259354
1189,34.050697,34.252064
1190,34.01374,34.235497
1191,33.977932,34.22297
1192,33.9457,34.208088
1193,33.92115,34.176056
1194,33.909508,34.144817
1195,33.908173,34.120293
1196,33.90587,34.101032
1197,33.90735,34.083725
1198,33.913643,34.06391
1199,33.928234,34.042343
1200,33.936234,34.024086
1201,33.934742,34.013935
1202,33.93387,34.000313
1203,33.92851,33.988506
1204,33.929253,33.969696
1205,33.939575,33.951557
1206,33.955364,33.93424
1207,33.97131,33.92566
1208,33.976234,33.915512
1209,33.984425,33.908485
1210,33.991405,33.896996
1211,33.992905,33.89134
1212,34.00658,33.88825
1213,34.02059,33.881714
1214,34.037613,33.872753
1215,34.061607,33.864605
1216,34.0842,33.858665
1217,34.101597,33.851994
1218,34.125233,33.85189
1219,34.150555,33.859898
1220,34.17948,33.867558
1221,34.21122,33.86411
1222,34.237762,33.866184
1223,34.268307,33.87382
1224,34.295578,33.88748
1225,34.317097,33.90517
1226,34.342113,33.92117
1227,34.364643,33.94021
1228,34.373165,33.954247
1229,34.38362,33.972786
1230,34.389217,33.99203
1231,34.39463,34.013603
1232,34.398663,34.02942
1233,34.397842,34.041847
1234,34.392918,34.047276
1235,34.381622,34.05184
1236,34.38295,34.054985
1237,34.38428,34.05817
1238,34.381676,34.063927
1239,34.38,34.068886
1240,34.368248,34.074272
1241,34.35332,34.08048
1242,34.337917,34.085308
1243,34.3235,34.090927
1244,34.31719,34.09899
1245,34.318733,34.11061
1246,34.324432,34.126198
1247,34.329765,34.135452
1248,34.333332,34.1458
1249,34.331963,34.15855
1250,34.33652,34.171135
1251,34.340942,34.18058
1252,34.339703,34.190277
1253,34.34611,34.20397
1254,34.35103,34.215286
1255,34.358147,34.221962
1256,34.362236,34.231144
1257,34.368706,34.2387
1258,34.37708,34.249073
1259,34.381256,34.26513
1260,34.38639,34.28267
1261,34.384785,34.30063
1262,34.387394,34.31116
1263,34.377552,34.32482
1264,34.371025,34.34076
1265,34.360867,34.3612
1266,34.35384,34.366455
1267,34.344032,34.368362
1268,34.3483,34.375244
1269,34.344624,34.37685
1270,34.33996,34.37879
1271,34.34726,34.374443
1272,34.35549,34.368427
1273,34.369194,34.356133
1274,34.36571,34.34322
1275,34.368885,34.334244
1276,34.37281,34.325584
1277,34.373688,34.32412
1278,34.37581,34.317238
1279,34.378937,34.30557
1280,34.38559,34.300625
1281,34.391445,34.307194
1282,34.40639,34.314293
1283,34.41898,34.320892
1284,34.421703,34.327694
1285,34.426422,34.331882
1286,34.4256,34.335957
1287,34.41987,34.34565
1288,34.40284,34.362656
1289,34.389694,34.375473
1290,34.37007,34.38701
1291,34.363174,34.399834
1292,34.365574,34.410744
1293,34.36933,34.420948
1294,34.376987,34.434685
1295,34.386597,34.44431
1296,34.403778,34.444042
1297,34.412205,34.44876
1298,34.4139,34.450516
1299,34.40904,34.454575
1300,34.407547,34.455296
1301,34.413998,34.457386
1302,34.425327,34.45628
1303,34.43892,34.464584
1304,34.452435,34.474937
1305,34.47431,34.48709
1306,34.496338,34.50697
1307,34.515095,34.494358
1308,34.50134,34.47326
1309,34.455868,34.453728
1310,34.418087,34.440407
1311,34.37463,34.42565
1312,34.333664,34.416565
1313,34.288723,34.394463
1314,34.250957,34.371174
1315,34.2154,34.34954
1316,34.18168,34.32853
1317,34.148945,34.29943
1318,34.10882,34.26916
1319,34.072327,34.23873
1320,34.03859,34.209496
1321,34.00927,34.18347
1322,33.97882,34.169064
1323,33.942642,34.14746
1324,33.910805,34.1254
1325,33.881756,34.108284
1326,33.87066,34.092266
1327,33.8513,34.088585
1328,33.834473,34.07766
1329,33.812786,34.060223
1330,33.79269,34.046417
1331,33.77187,34.03279
1332,33.75798,34.02696
1333,33.75171,34.01941
1334,33.74812,34.012028
1335,33.746326,34.00212
1336,33.742035,33.984024
1337,33.727703,33.97585
1338,33.710274,33.971443
1339,33.708344,33.960728
1340,33.70855,33.959717
1341,33.71184,33.95368
1342,33.723454,33.961018
1343,33.734425,33.97255
1344,33.741066,33.980904
1345,33.753242,33.989704
1346,33.76709,33.99025
1347,33.783264,33.992905
1348,33.79937,33.99945
1349,33.811897,34.005688
1350,33.828514,34.017994
1351,33.837345,34.02828
1352,33.844345,34.0339
1353,33.863564,34.044792
1354,33.87259,34.05553
1355,33.888905,34.055725
1356,33.905113,34.060425
1357,33.922638,34.071846
1358,33.944473,34.09233
1359,33.961952,34.115704
1360,33.976257,34.14267
1361,33.989693,34.175842
1362,34.010536,34.209072
1363,34.028606,34.242523
1364,34.05037,34.274746
1365,34.07695,34.30669
1366,34.104374,34.33528
1367,34.130486,34.357826
1368,34.152355,34.376595
1369,34.180733,34.394165
1370,34.210205,34.400284
1371,34.24164,34.40768
1372,34.278954,34.41538
1373,34.314842,34.421387
1374,34.3509,34.427406
1375,34.394814,34.432564
1376,34.43712,34.44558
1377,34.478386,34.459103
1378,34.51561,34.467926
1379,34.52578,34.460762
1380,34.50591,34.453823
1381,34.463264,34.445038
1382,34.4206,34.431435
1383,34.379326,34.425247
1384,34.33526,34.42545
1385,34.292973,34.433617
1386,34.259434,34.43584
1387,34.22892,34.44744
1388,34.204086,34.455105
1389,34.176117,34.463024
1390,34.153168,34.467896
1391,34.12604,34.4782
1392,34.096714,34.49056
1393,34.07087,34.499947
1394,34.046497,34.51084
1395,34.019882,34.494244
1396,33.99352,34.476723
1397,33.97286,34.461464
1398,33.955933,34.45026
1399,33.94332,34.44561
1400,33.923855,34.440857
1401,33.910896,34.432545
1402,33.893204,34.424225
1403,33.88607,34.40867
1404,33.886047,34.394836
1405,33.89358,34.386185
1406,33.89885,34.377563
1407,33.91825,34.3742
1408,33.932045,34.364197
1409,33.937077,34.36061
1410,33.938908,34.36106
1411,33.93371,34.36163
1412,33.934868,34.362175
1413,33.934906,34.367798
1414,33.935356,34.368263
1415,33.937523,34.372643
1416,33.940063,34.37155
1417,33.95022,34.364918
1418,33.95514,34.357136
1419,33.959045,34.356888
1420,33.963806,34.356934
1421,33.965187,34.365387
1422,33.972218,34.38504
1423,33.97429,34.404472
1424,33.974396,34.429924
1425,33.97206,34.44855
1426,33.968292,34.46911
1427,33.972443,34.48983
1428,33.98027,34.508064
1429,34.003307,34.500214
1430,34.02259,34.469185
1431,34.036964,34.44499
1432,34.04773,34.42466
1433,34.056488,34.414547
1434,34.0607,34.395752
1435,34.055733,34.376423
1436,34.046806,34.356247
1437,34.042053,34.343185
1438,34.042534,34.335754
1439,34.045685,34.31843
1440,34.051647,34.30868
1441,34.05855,34.300373
1442,34.075344,34.290882
1443,34.092144,34.295444
1444,34.119686,34.303387
1445,34.14626,34.31247
1446,34.17624,34.32211
1447,34.1997,34.329308
1448,34.223885,34.335648
1449,34.241955,34.342304
1450,34.262684,34.34055
1451,34.275322,34.33437
1452,34.295494,34.32544
1453,34.313263,34.323685
1454,34.326447,34.325417
1455,34.333435,34.33
1456,34.34075,34.340027
1457,34.345806,34.353928
1458,34.35246,34.3729
1459,34.356415,34.39615
1460,34.357925,34.41927
1461,34.35254,34.440372
1462,34.347214,34.45911
1463,34.344093,34.472622
1464,34.336678,34.499687
1465,34.33636,34.52164
1466,34.335144,34.522354
1467,34.33308,34.50012
1468,34.32694,34.44396
1469,34.32306,34.397884
1470,34.3183,34.348328
1471,34.311848,34.30727
1472,34.320885,34.264927
1473,34.32439,34.22578
1474,34.331238,34.197052
1475,34.335995,34.17251
1476,34.3452,34.14777
1477,34.361103,34.119946
1478,34.37807,34.09814
1479,34.386253,34.081116
1480,34.39157,34.065506
1481,34.400227,34.05133
1482,34.406807,34.04422
1483,34.408325,34.042892
1484,34.420563,34.032124
1485,34.431206,34.02602
1486,34.440372,34.0289
1487,34.45107,34.032322
1488,34.462364,34.03151
1489,34.479202,34.04461
1490,34.49411,34.04888
1491,34.509663,34.0479
1492,34.490623,34.046043
1493,34.48016,34.0511
1494,34.4776,34.048027
1495,34.47589,34.051277
1496,34.48215,34.06691
1497,34.49179,34.088913
1498,34.503593,34.112904
1499,34.48992,34.13934
1500,34.48814,34.170258
1501,34.48181,34.2039
1502,34.475502,34.232544
1503,34.468136,34.258614
1504,34.464558,34.28822
1505,34.47005,34.314022
1506,34.47419,34.34101
1507,34.48138,34.362747
1508,34.4914,34.380703
1509,34.497475,34.400837
1510,34.50307,34.424095
1511,34.48391,34.44885
1512,34.46571,34.472946
1513,34.449078,34.50147
1514,34.43348,34.511887
1515,34.414272,34.488148
1516,34.38511,34.46971
1517,34.36213,34.44686
1518,34.341965,34.4215
1519,34.33098,34.402996
1520,34.32307,34.384315
1521,34.31945,34.374596
1522,34.31785,34.373375
1523,34.32019,34.371956
1524,34.316933,34.36077
1525,34.308414,34.350163
1526,34.30432,34.340496
1527,34.29785,34.339687
1528,34.293556,34.335842
1529,34.295612,34.347363
1530,34.30916,34.359962
1531,34.333683,34.374794
1532,34.360138,34.387905
1533,34.383335,34.404015
1534,34.408573,34.41773
1535,34.439034,34.430832
1536,34.47531,34.440125
1537,34.509468,34.451435
1538,34.51977,34.465046
1539,34.49241,34.477386
1540,34.45692,34.487396
1541,34.425797,34.49968
1542,34.398182,34.508896
1543,34.37784,34.489613
1544,34.36933,34.471153
1545,34.360855,34.452843
1546,34.34455,34.438423
1547,34.327267,34.423332
1548,34.31359,34.414497
1549,34.303703,34.409245
1550,34.30974,34.395206
1551,34.312305,34.379158
1552,34.322052,34.36157
1553,34.331055,34.342808
1554,34.33895,34.333183
1555,34.354595,34.324223
1556,34.368446,34.313293
1557,34.38424,34.311356
1558,34.39924,34.314785
1559,34.41386,34.319374
1560,34.43565,34.31808
1561,34.458706,34.31707
1562,34.482872,34.3267
1563,34.501194,34.33616
1564,34.496483,34.347786
1565,34.49213,34.35325
1566,34.480537,34.365173
1567,34.46488,34.37238
1568,34.44934,34.37883
1569,34.443756,34.387463
1570,34.43696,34.391815
1571,34.43395,34.395386
1572,34.440132,34.405373
1573,34.436913,34.41398
1574,34.44501,34.42405
1575,34.45366,34.434097
1576,34.45513,34.446823
1577,34.46112,34.45741
1578,34.461906,34.48065
1579,34.4601,34.501953
1580,34.44908,34.500725
1581,34.43571,34.47163
1582,34.424255,34.452583
1583,34.41885,34.44048
1584,34.41803,34.435314
1585,34.413296,34.4282
1586,34.411236,34.421886
1587,34.401695,34.420765
1588,34.38408,34.41667
1589,34.374912,34.42256
1590,34.3666,34.42416
1591,34.365257,34.425125
1592,34.36367,34.427734
1593,34.364563,34.43403
1594,34.363617,34.43473
1595,34.363552,34.450096
1596,34.370144,34.46259
1597,34.383102,34.479626
1598,34.397907,34.495842
1599,34.41475,34.517437
1600,34.434677,34.516758
1601,34.456017,34.493633
1602,34.47981,34.464428
1603,34.508667,34.445015
1604,34.4961,34.421238
1605,34.482605,34.402687
1606,34.476246,34.389996
1607,34.47443,34.377594
1608,34.47033,34.367123
1609,34.47531,34.365265
1610,34.477226,34.36579
1611,34.496033,34.366455
1612,34.515133,34.364105
1613,34.50661,34.37016
1614,34.476997,34.38246
1615,34.444305,34.399345
1616,34.41494,34.4169
1617,34.394455,34.43213
1618,34.379917,34.444973
1619,34.37565,34.462376
1620,34.37233,34.47472
1621,34.369873,34.484386
1622,34.371048,34.491425
1623,34.367382,34.508827
1624,34.367138,34.498825
1625,34.368565,34.494217
1626,34.364563,34.488033
1627,34.360474,34.485653
1628,34.371475,34.48207
1629,34.382668,34.481956
1630,34.400845,34.486855
1631,34.409847,34.49127
1632,34.42087,34.50137
1633,34.43538,34.489437
1634,34.436333,34.480553
1635,34.440414,34.469128
1636,34.433754,34.467796
1637,34.432335,34.466927
1638,34.43132,34.463577
1639,34.427826,34.457214
1640,34.430252,34.452007
1641,34.432552,34.448593
1642,34.436325,34.444027
1643,34.44482,34.449753
1644,34.446888,34.458363
1645,34.45614,34.457024
1646,34.466026,34.45485
1647,34.47569,34.452484
1648,34.476913,34.459198
1649,34.486214,34.464657
1650,34.50105,34.46396
1651,34.489964,34.462082
1652,34.485863,34.455048
1653,34.48835,34.454315
1654,34.496765,34.447456
1655,34.49737,34.442833
1656,34.500954,34.43985
1657,34.48078,34.4403
1658,34.464035,34.440845
1659,34.456703,34.443405
1660,34.447777,34.456688
1661,34.441475,34.464977
1662,34.447372,34.47115
1663,34.456654,34.471344
1664,34.471157,34.47921
1665,34.47963,34.486588
1666,34.48601,34.48708
1667,34.497265,34.49325
1668,34.507748,34.5
1669,34.492924,34.514732
1670,34.47386,34.508873
1671,34.45391,34.48244
1672,34.425724,34.46977
1673,34.400856,34.461098
1674,34.37065,34.46204
1675,34.3425,34.461376
1676,34.319393,34.461826
1677,34.303886,34.463253
1678,34.29059,34.468834
1679,34.28675,34.47383
1680,34.296764,34.47744
1681,34.30399,34.485367
1682,34.31782,34.49754
1683,34.335434,34.518852
1684,34.353966,34.519287
1685,34.37009,34.486324
1686,34.384956,34.469307
1687,34.403393,34.453773
1688,34.42315,34.448654
1689,34.437737,34.445496
1690,34.45237,34.45043
1691,34.464676,34.446198
1692,34.477257,34.45089
1693,34.480236,34.46127
1694,34.479153,34.470837
1695,34.47794,34.475906
1696,34.475227,34.48214
1697,34.47237,34.487713
1698,34.47436,34.492805
1699,34.470596,34.498043
1700,34.46735,34.5037
1701,34.477554,34.486534
1702,34.48963,34.468716
1703,34.512913,34.456745
1704,34.510227,34.43735
1705,34.47706,34.42243
1706,34.449512,34.407005
1707,34.428696,34.398438
1708,34.406013,34.38818
1709,34.391006,34.38144
1710,34.383076,34.361393
1711,34.373596,34.35571
1712,34.374676,34.355064
1713,34.379456,34.36375
1714,34.379707,34.37695
1715,34.378986,34.389805
1716,34.377007,34.4114
1717,34.38107,34.439034
1718,34.39122,34.463856
1719,34.39699,34.48799
1720,34.41144,34.510914
1721,34.43377,34.510586
1722,34.45896,34.480606
1723,34.47673,34.458687
1724,34.48903,34.45259
1725,34.50205,34.455723
1726,34.48958,34.460323
1727,34.486675,34.468933
1728,34.488083,34.478172
1729,34.49742,34.481636
1730,34.51399,34.492416
1731,34.510414,34.50994
1732,34.481995,34.500168
1733,34.457756,34.471382
1734,34.437607,34.451504
1735,34.424988,34.431473
1736,34.419903,34.410748
1737,34.41917,34.389984
1738,34.42162,34.373222
1739,34.428642,34.351
1740,34.43946,34.330833
1741,34.448364,34.326168
1742,34.456703,34.3179
1743,34.46607,34.306004
1744,34.47039,34.29358
1745,34.47587,34.282005
1746,34.481995,34.27404
1747,34.49394,34.268345
1748,34.497414,34.274292
1749,34.508465,34.283615
1750,34.499474,34.297226
1751,34.490757,34.314995
1752,34.494186,34.331253
1753,34.49726,34.35178
1754,34.502365,34.374146
1755,34.47959,34.39669
1756,34.466686,34.423084
1757,34.459038,34.45567
1758,34.459206,34.48597
1759,34.45831,34.52049
1760,34.460278,34.52606
1761,34.463478,34.510963
1762,34.472042,34.474617
1763,34.476845,34.434105
1764,34.485962,34.394367
1765,34.496536,34.366184
1766,34.502525,34.343815
1767,34.482857,34.327766
1768,34.468937,34.315804
1769,34.45375,34.304222
1770,34.44584,34.299366
1771,34.442146,34.296383
1772,34.441006,34.300365
1773,34.44299,34.30951
1774,34.44732,34.316353
1775,34.450653,34.334156
1776,34.45857,34.351948
1777,34.460175,34.36376
1778,34.460342,34.3798
1779,34.462128,34.40423
1780,34.45554,34.42794
1781,34.44962,34.4556
1782,34.441242,34.4846
1783,34.446342,34.50874
1784,34.453094,34.513557
1785,34.46177,34.498936
1786,34.472797,34.488182
1787,34.489048,34.477467
1788,34.498474,34.471687
1789,34.50515,34.455704
1790,34.490883,34.444237
1791,34.474117,34.44084
1792,34.463818,34.444397
1793,34.46032,34.450893
1794,34.468155,34.46323
1795,34.479973,34.481987
1796,34.491753,34.50331
1797,34.50624,34.50651
1798,34.48402,34.492374
1799,34.47283,34.480713
1800,34.470825,34.477924
1801,34.466564,34.473022
1802,34.46731,34.476868
1803,34.47637,34.486397
1804,34.484806,34.495377
1805,34.499302,34.501385
1806,34.51375,34.49022
1807,34.50592,34.483776
1808,34.480206,34.482082
1809,34.46517,34.491474
1810,34.453064,34.498253
1811,34.449295,34.50267
1812,34.454853,34.48784
1813,34.463654,34.48147
1814,34.474358,34.47823
1815,34.490337,34.48177
1816,34.51263,34.490265
1817,34.510685,34.50365
1818,34.495113,34.489258
1819,34.485363,34.477154
1820,34.477844,34.46747
1821,34.478382,34.459564
1822,34.475452,34.460266
1823,34.479248,34.464474
1824,34.482773,34.474216
1825,34.49266,34.479073
1826,34.505478,34.490204
1827,34.504944,34.499367
1828,34.478226,34.504826
1829,34.45836,34.495945
1830,34.44728,34.489773
1831,34.43441,34.48215
1832,34.423954,34.48353
1833,34.414917,34.489258
1834,34.40817,34.494522
1835,34.405476,34.499557
1836,34.412403,34.50003
1837,34.42252,34.48523
1838,34.428074,34.4711
1839,34.436295,34.453365
1840,34.43551,34.4337
1841,34.429382,34.416107
1842,34.42969,34.40498
1843,34.433407,34.398907
1844,34.439915,34.394234
1845,34.444298,34.386047
1846,34.4535,34.38172
1847,34.46364,34.378803
1848,34.473217,34.373825
1849,34.480564,34.3706
1850,34.495476,34.362324
1851,34.51636,34.367577
1852,34.51547,34.36494
1853,34.49069,34.368244
1854,34.471977,34.369293
1855,34.46006,34.36328
1856,34.45559,34.362247
1857,34.461212,34.364418
1858,34.47182,34.375393
1859,34.48004,34.38677
1860,34.499252,34.391636
1861,34.515247,34.396347
1862,34.50821,34.407223
1863,34.480034,34.423943
1864,34.459747,34.43936
1865,34.44618,34.454586
1866,34.435402,34.46876
1867,34.42549,34.486984
1868,34.41945,34.505917
1869,34.415115,34.498993
1870,34.411526,34.494484
1871,34.408863,34.50514
1872,34.413055,34.488724
1873,34.420662,34.476532
1874,34.426994,34.4708
1875,34.434433,34.472805
1876,34.445133,34.47558
1877,34.456184,34.481827
1878,34.455696,34.49164
1879,34.45932,34.502823
1880,34.465736,34.489437
1881,34.477097,34.47917
1882,34.49733,34.47137
1883,34.522102,34.46824
1884,34.52121,34.467842
1885,34.503212,34.475517
1886,34.46839,34.48634
1887,34.44139,34.498398
1888,34.426544,34.516716
1889,34.418865,34.51464
1890,34.416176,34.49358
1891,34.41265,34.482716
1892,34.410255,34.4701
1893,34.4112,34.463894
1894,34.42399,34.46044
1895,34.428085,34.459564
1896,34.440804,34.47007
1897,34.456554,34.48968
1898,34.473038,34.506153
1899,34.487064,34.504406
1900,34.500492,34.489937
1901,34.495567,34.483326
1902,34.48977,34.476418
1903,34.483677,34.472473
1904,34.476765,34.471104
1905,34.479774,34.47636
1906,34.48522,34.47901
1907,34.50138,34.479996
1908,34.503082,34.48262
1909,34.48617,34.48405
1910,34.471786,34.489212
1911,34.45979,34.502354
1912,34.447025,34.497555
1913,34.442444,34.497852
1914,34.44907,34.498444
1915,34.458958,34.501762
1916,34.472202,34.49339
1917,34.484646,34.48358
1918,34.500446,34.474403
1919,34.498756,34.46188
1920,34.497154,34.44948
1921,34.502033,34.440346
1922,34.493607,34.433125
1923,34.48748,34.428837
1924,34.478676,34.430523
1925,34.47419,34.440075
1926,34.478386,34.452785
1927,34.486916,34.473343
1928,34.50568,34.498108
1929,34.50521,34.525265
1930,34.483326,34.536263
1931,34.467175,34.527905
1932,34.459274,34.50299
1933,34.464622,34.46621
1934,34.465946,34.43859
1935,34.470596,34.41767
1936,34.47965,34.40332
1937,34.491447,34.386852
1938,34.50992,34.38125
1939,34.506645,34.380405
1940,34.48778,34.377865
1941,34.478703,34.38163
1942,34.477036,34.387104
1943,34.480995,34.38897
1944,34.491203,34.395
1945,34.504242,34.397305
1946,34.50557,34.40195
1947,34.488308,34.40183
1948,34.481594,34.407402
1949,34.481106,34.409832
1950,34.480663,34.413094
1951,34.482388,34.4165
1952,34.483665,34.42484
1953,34.483013,34.43578
1954,34.481728,34.455566
1955,34.482365,34.483894
1956,34.4829,34.50647
1957,34.49682,34.508278
1958,34.51494,34.50129
1959,34.51233,34.483437
1960,34.49693,34.469498
1961,34.47974,34.46424
1962,34.470394,34.45858
1963,34.46581,34.469734
1964,34.46119,34.486088
1965,34.459484,34.506424
1966,34.468864,34.510838
1967,34.485718,34.502617
1968,34.50164,34.4795
1969,34.50695,34.462467
1970,34.494957,34.44338
1971,34.497047,34.433456
1972,34.51016,34.42263
1973,34.502186,34.412994
1974,34.471428,34.41671
1975,34.453587,34.43505
1976,34.44,34.459976
1977,34.433296,34.480034
1978,34.43956,34.497955
1979,34.45158,34.521156
1980,34.462833,34.53125
1981,34.470695,34.52042
1982,34.481792,34.499718
1983,34.48923,34.482826
1984,34.503426,34.469826
1985,34.502037,34.468204
1986,34.491287,34.46917
1987,34.489216,34.472744
1988,34.498,34.482925
1989,34.51221,34.496468
1990,34.50573,34.509434
1991,34.489548,34.50842
1992,34.478333,34.49672
1993,34.480606,34.48931
1994,34.481445,34.486603
1995,34.48929,34.491047
1996,34.505753,34.49736
1997,34.505783,34.49981
1998,34.487175,34.50074
1999,34.470284,34.48857


==> Plots/N_epoch_elfin_paris.csv <==
e,N10,N15,N20,N25,N30,N45,N55,N65,N70
0,10.599996,15.599995,20.599995,25.599993,30.599995,45.59999,55.59999,65.59999,70.59999
1,11.194445,16.200499,21.200039,26.199915,31.200668,46.18285,56.17627,66.173355,71.1993
2,11.784493,16.799944,21.798761,26.798737,31.800938,46.728935,56.664722,66.69231,71.7877
3,12.367565,17.390999,22.395454,27.39412,32.40015,47.232315,57.037582,67.12551,72.340744
4,12.946289,17.976181,22.990013,27.987366,33.001152,47.64865,57.264763,67.42348,72.82804
5,13.517118,18.557924,23.581509,28.577103,33.590546,47.85003,57.297768,67.59516,73.21984
6,14.08118,19.134956,24.163313,29.167194,34.170532,47.86322,57.149998,67.59629,73.46646
7,14.633394,19.706974,24.740746,29.758133,34.73499,47.720455,56.88095,67.423935,73.52773
8,15.17724,20.257502,25.321499,30.31009,35.261143,47.465683,56.51143,67.134445,73.39978
9,15.710339,20.792576,25.901419,30.813206,35.743732,47.202717,56.077545,66.754654,73.16663
10,16.232567,21.327206,26.476685,31.326504,36.17771,46.92121,55.592957,66.310234,72.8356
11,16.740713,21.8685,27.047009,31.846138,36.567917,46.63479,55.07057,65.81784,72.4317
12,17.234726,22.40908,27.61239,32.37345,36.945435,46.341026,54.518955,65.28819,71.97081
13,17.71814,22.947784,28.17274,32.899307,37.295002,46.02259,53.945534,64.7328,71.46833
14,18.19149,23.482079,28.728018,33.417194,37.617733,45.652157,53.350548,64.15341,70.935555
15,18.660831,24.018414,29.282894,33.91274,37.88973,45.24663,52.737316,63.55896,70.3754
16,19.12127,24.54297,29.832241,34.3938,38.12564,44.809982,52.107903,62.946518,69.797386
17,19.573555,25.061523,30.311937,34.84757,38.326317,44.33542,51.46337,62.318977,69.19606
18,20.01395,25.579815,30.719051,35.25241,38.469772,43.81659,50.808136,61.6865,68.578445
19,20.43538,26.095806,31.135273,35.600662,38.55251,43.26739,50.14067,61.046127,67.95316
20,20.833233,26.611225,31.545818,35.908024,38.588326,42.707397,49.46135,60.39964,67.337006
21,21.22771,27.124329,31.962793,36.15342,38.570343,42.133995,48.77897,59.760025,66.73642
22,21.62038,27.634466,32.388218,36.30178,38.500294,41.53668,48.086884,59.13038,66.14652
23,22.01486,28.13114,32.813522,36.39585,38.39182,40.915127,47.385338,58.502277,65.57393
24,22.410582,28.613302,33.203423,36.409218,38.212852,40.280457,46.69478,57.86474,64.99499
25,22.80284,29.097538,33.58928,36.354004,37.98809,39.81144,46.001144,57.21866,64.444786
26,23.18976,29.5775,33.960613,36.24659,37.698814,39.37585,45.295887,56.596672,63.869865
27,23.575336,30.001068,34.300423,36.075935,37.32927,38.902653,44.58722,55.96678,63.28685
28,23.95554,30.364368,34.61797,35.86463,36.92393,38.426804,43.878906,55.347725,62.70494
29,24.335958,30.653412,34.890114,35.588795,36.50236,37.89302,43.157673,54.731377,62.124413
30,24.71271,30.942585,35.116386,35.269905,36.029366,37.30451,42.45648,54.11183,61.56922
31,25.083645,31.23481,35.280106,34.900883,35.491707,36.704536,41.773987,53.481735,61.00531
32,25.449478,31.531483,35.388565,34.46774,34.89644,36.069206,41.112137,52.884926,60.47176
33,25.812292,31.869297,35.432594,34.082542,34.26681,35.404808,40.449116,52.314613,59.97806
34,26.177395,32.220963,35.41835,33.720203,33.684715,34.700645,39.880745,51.750435,59.499985
35,26.539707,32.60102,35.3488,33.41544,33.14062,33.96973,39.431847,51.162567,59.082115
36,26.89884,32.958893,35.20727,33.13424,32.609486,33.339645,38.9881,50.60399,58.70366
37,27.250294,33.294334,34.99026,32.88778,32.16636,32.817505,38.565475,50.05848,58.34352
38,27.603333,33.6144,34.72633,32.683037,31.856995,32.398804,38.176334,49.47467,58.027004
39,27.94847,33.918514,34.41604,32.504684,31.681282,32.050148,37.77833,48.839165,57.75406
40,28.285429,34.19764,34.111004,32.351486,31.629421,31.755816,37.415707,48.165375,57.47683
41,28.618992,34.46413,33.8257,32.343433,31.637669,31.588,37.069496,47.4431,57.24019
42,28.936954,34.713673,33.55587,32.43311,31.713097,31.524239,36.71364,46.70314,56.987747
43,29.260145,34.918507,33.34625,32.641945,31.899965,31.564205,36.339626,45.93986,56.743965
44,29.581512,35.07039,33.147327,32.848614,32.16742,31.722225,35.933372,45.143265,56.503754
45,29.838749,35.169754,32.96502,33.04855,32.485985,32.013145,35.4985,44.32543,56.224068
46,30.020443,35.207146,32.78061,33.271214,32.85422,32.40751,35.051872,43.478424,55.937702
47,30.13712,35.193638,32.64527,33.4634,33.1764,32.867252,34.592255,42.64182,55.637016
48,30.196712,35.133663,32.536106,33.619858,33.45805,33.367615,34.103172,41.82219,55.29165
49,30.209011,35.020607,32.462936,33.74656,33.716026,33.876232,33.686226,40.992367,54.88338
50,30.167503,34.860413,32.487625,33.879677,33.94787,34.33867,33.31087,40.171757,54.38221
51,30.075993,34.660034,32.600002,34.015358,34.137234,34.766796,33.03767,39.469,53.853745
52,29.954126,34.406384,32.731834,34.15504,34.299927,35.011673,32.81506,38.81199,53.270332
53,29.803898,34.177887,32.85895,34.319065,34.380775,35.105183,32.61718,38.18565,52.638428
54,29.637627,33.967762,33.01073,34.491905,34.42383,35.029793,32.47823,37.549427,51.9414
55,29.445797,33.78277,33.16668,34.672585,34.445114,34.816612,32.306717,36.929035,51.169525
56,29.314236,33.62313,33.329094,34.692825,34.454033,34.480507,32.112965,36.309967,50.35742
57,29.23294,33.4924,33.492455,34.58343,34.461235,34.137665,31.954163,35.714138,49.4996
58,29.19843,33.39218,33.654793,34.353844,34.43547,33.809647,31.856194,35.07701,48.599476
59,29.217308,33.31072,33.8201,34.13263,34.44648,33.514797,31.881882,34.397026,47.66593
60,29.280642,33.255642,33.96031,33.918396,34.401443,33.20894,31.966896,33.834167,46.722008
61,29.381325,33.21113,34.06417,33.71827,34.35891,32.95378,32.1195,33.327515,45.794075
62,29.517769,33.18896,34.1438,33.55802,34.372253,32.778313,32.304413,32.85499,44.838333
63,29.592701,33.201286,34.205597,33.46239,34.387886,32.65345,32.56418,32.47523,43.889606
64,29.601677,33.221626,34.27243,33.445526,34.401237,32.56348,32.826553,32.040123,42.931156
65,29.554127,33.2467,34.323326,33.49777,34.4144,32.527386,33.064327,31.596714,42.052998
66,29.441944,33.288906,34.37982,33.580254,34.5248,32.52311,33.363747,31.122849,41.183884
67,29.394522,33.366962,34.44667,33.68837,34.416523,32.556267,33.669003,30.776714,40.366634
68,29.412418,33.445934,34.507526,33.832546,34.282677,32.68429,33.89268,30.634586,39.76907
69,29.47131,33.541836,34.439194,33.942978,34.159725,32.873814,34.098354,30.555477,39.364044
70,29.587023,33.683018,34.360104,34.09909,34.097736,33.15286,34.23758,30.675213,38.994675
71,29.646133,33.829876,34.289837,34.275414,34.05167,33.486626,34.332005,30.946888,38.640503
72,29.642916,33.99212,34.254356,34.475296,34.023685,33.782764,34.38727,31.276218,38.336517
73,29.591373,34.14608,34.24586,34.712494,34.02056,34.077732,34.3363,31.708488,38.067944
74,29.492096,34.30256,34.272266,34.765633,33.980507,34.298767,34.284946,32.09606,37.7267
75,29.464273,34.452206,34.29367,34.644573,33.964565,34.46559,34.162045,32.48828,37.42291
76,29.487797,34.60266,34.36932,34.38289,34.01125,34.648968,34.007328,32.850502,37.105194
77,29.591927,34.64291,34.423576,34.21812,34.124397,34.58825,33.871304,33.23763,36.775593
78,29.637995,34.581333,34.484077,34.11626,34.29624,34.38775,33.735023,33.578255,36.42934
79,29.619457,34.440475,34.57182,34.11516,34.482666,34.215103,33.58498,33.897255,36.082222
80,29.54643,34.310493,34.49293,34.17015,34.70816,34.07141,33.4806,34.136772,35.68781
81,29.421127,34.21952,34.44997,34.239388,34.71035,33.95391,33.446037,34.35078,35.284676
82,29.376778,34.17249,34.428333,34.362106,34.51381,33.88563,33.47012,34.54235,34.896515
83,29.398739,34.18013,34.431526,34.553474,34.169914,33.852062,33.553577,34.592545,34.496666
84,29.494991,34.18963,34.488686,34.605354,33.903843,33.88379,33.65455,34.55406,34.108704
85,29.656168,34.23698,34.574913,34.519257,33.72417,33.981247,33.7228,34.381226,33.825836
86,29.75787,34.315254,34.538322,34.348846,33.644623,34.091286,33.805244,34.200066,33.540546
87,29.796873,34.398357,34.38344,34.24024,33.633698,34.231625,33.974434,34.033306,33.333008
88,29.76041,34.493126,34.293125,34.198776,33.69625,34.44346,34.146072,33.92135,33.09457
89,29.670319,34.590744,34.258926,34.218307,33.856117,34.66773,34.28768,33.828445,32.92304
90,29.532,34.58141,34.28511,34.29988,34.10118,34.676594,34.443333,33.76374,32.80104
91,29.355635,34.49843,34.34829,34.41017,34.379486,34.47014,34.633762,33.69284,32.71675
92,29.280098,34.46955,34.45044,34.56766,34.737072,34.281963,34.550526,33.709774,32.721123
93,29.288067,34.493793,34.625275,34.605568,34.879013,34.234093,34.350693,33.74664,32.860825
94,29.373636,34.55353,34.696163,34.51576,34.863564,34.241943,34.20603,33.763405,33.06453
95,29.518393,34.48434,34.63173,34.31891,34.694656,34.290154,34.149273,33.76675,33.251408
96,29.5952,34.441017,34.440178,34.21065,34.411068,34.397705,34.14766,33.771263,33.4185
97,29.610462,34.422234,34.276867,34.209274,34.261383,34.55614,34.223907,33.80027,33.598366
98,29.561668,34.443382,34.18603,34.285854,34.186615,34.520042,34.258488,33.83188,33.70954
99,29.46781,34.51585,34.171185,34.417145,34.206257,34.371765,34.301353,33.96637,33.768555
100,29.452763,34.497517,34.240658,34.599236,34.30261,34.279427,34.379604,34.10943,33.755062
101,29.52416,34.52778,34.3459,34.67929,34.452614,34.25384,34.548965,34.291912,33.701073
102,29.542042,34.470768,34.493168,34.627823,34.62595,34.326565,34.541615,34.461067,33.683094
103,29.518513,34.46375,34.71475,34.502323,34.67002,34.478653,34.415028,34.6457,33.5857
104,29.437632,34.51972,34.7915,34.3549,34.586624,34.700356,34.391388,34.633026,33.59691
105,29.451794,34.506004,34.705276,34.285046,34.392994,34.73404,34.41552,34.540592,33.60245
106,29.55603,34.428562,34.519165,34.3129,34.294968,34.628216,34.524452,34.30518,33.64292
107,29.61418,34.41225,34.26729,34.43181,34.221054,34.425694,34.506763,34.094475,33.73611
108,29.613758,34.450348,34.14182,34.634842,34.229733,34.331013,34.36245,33.984325,33.91266
109,29.567104,34.52938,34.152523,34.733353,34.34855,34.318993,34.328712,33.92298,34.0803
110,29.466667,34.514214,34.252274,34.68657,34.517113,34.40387,34.333538,33.932213,34.26246
111,29.46592,34.391155,34.42668,34.546104,34.565994,34.569153,34.385674,33.975372,34.53046
112,29.561811,34.338757,34.667408,34.356754,34.53358,34.62194,34.525467,34.043854,34.615135
113,29.604046,34.34899,34.794685,34.248802,34.39726,34.524574,34.481293,34.136093,34.537228
114,29.596018,34.43419,34.79371,34.25735,34.3768,34.2845,34.483536,34.275066,34.331665
115,29.542328,34.576675,34.669716,34.33901,34.480896,34.157566,34.587955,34.5051,34.131676
116,29.449303,34.65222,34.455658,34.501266,34.6727,34.13881,34.55588,34.595837,33.998016
117,29.446987,34.618507,34.3199,34.544556,34.80553,34.218403,34.390625,34.58191,33.92678
118,29.534847,34.4914,34.271477,34.53447,34.811615,34.370293,34.34208,34.50814,33.968758
119,29.584436,34.44924,34.29883,34.444126,34.71134,34.60583,34.432343,34.26431,34.036827
120,29.595171,34.478218,34.41885,34.428642,34.508526,34.719456,34.618702,34.150654,34.149815
121,29.57619,34.57634,34.60243,34.504547,34.24877,34.742558,34.698696,34.0758,34.31128
122,29.515705,34.595474,34.69085,34.493896,34.139816,34.63224,34.634342,34.082924,34.510277
123,29.421513,34.55548,34.66939,34.589375,34.177067,34.43081,34.52511,34.2347,34.567547
124,29.437872,34.43618,34.581135,34.59999,34.314026,34.35873,34.327747,34.42312,34.42598
125,29.53518,34.415745,34.399345,34.558506,34.555977,34.413513,34.2474,34.63537,34.35192
126,29.602707,34.47556,34.327,34.45623,34.683685,34.576054,34.24254,34.707603,34.360516
127,29.62322,34.596268,34.347916,34.466568,34.71599,34.640457,34.380997,34.718857,34.409977
128,29.607267,34.64348,34.468246,34.597904,34.673584,34.586327,34.61299,34.668568,34.528206
129,29.557028,34.612762,34.658844,34.638428,34.534397,34.497765,34.713017,34.528824,34.508884
130,29.483032,34.534805,34.735527,34.59314,34.31188,34.571568,34.655178,34.30979,34.34091
131,29.51062,34.374866,34.703083,34.492126,34.224846,34.51397,34.544006,34.179123,34.256687
132,29.508608,34.31144,34.590393,34.507446,34.226315,34.366966,34.359085,34.234074,34.211308
133,29.47966,34.355972,34.400833,34.468987,34.316647,34.36241,34.30686,34.390167,34.329636
134,29.541859,34.474434,34.337624,34.54165,34.494595,34.498146,34.3304,34.59674,34.500908
135,29.552551,34.67478,34.398094,34.578045,34.743652,34.71539,34.441303,34.694946,34.636406
136,29.530643,34.796677,34.56527,34.54286,34.90074,34.79045,34.657784,34.68994,34.573112
137,29.486694,34.83217,34.61303,34.468765,34.935974,34.750946,34.79062,34.530083,34.45282
138,29.550194,34.788383,34.6073,34.49608,34.860302,34.61858,34.81049,34.32726,34.483322
139,29.576855,34.687458,34.56404,34.638725,34.691216,34.424057,34.67458,34.255543,34.59683
140,29.557327,34.544266,34.47151,34.70919,34.48025,34.32218,34.45812,34.28521,34.566208
141,29.512306,34.349556,34.481247,34.725933,34.391426,34.31176,34.363533,34.400024,34.42453
142,29.447163,34.271187,34.60051,34.64259,34.40914,34.421047,34.397285,34.62175,34.344456
143,29.503738,34.30808,34.67591,34.548256,34.51762,34.64969,34.565746,34.781784,34.365498
144,29.521927,34.456562,34.674057,34.446514,34.55297,34.76543,34.69822,34.912872,34.503654
145,29.510937,34.683743,34.65499,34.48237,34.495483,34.81311,34.770187,34.92402,34.51115
146,29.465187,34.810493,34.60267,34.609116,34.54465,34.76231,34.779873,34.880005,34.41043
147,29.540958,34.891533,34.47939,34.650852,34.49926,34.599815,34.673935,34.717377,34.41519
148,29.580772,34.86652,34.47577,34.647293,34.55648,34.398827,34.533108,34.501038,34.53894
149,29.581276,34.75192,34.5696,34.583057,34.58008,34.35856,34.33622,34.249825,34.565567
150,29.564613,34.604717,34.602226,34.47767,34.587532,34.415855,34.269142,34.206177,34.546402
151,29.52105,34.42336,34.56283,34.46016,34.55699,34.551445,34.338547,34.276382,34.45161
152,29.462008,34.35224,34.492012,34.594337,34.49125,34.63635,34.530354,34.492786,34.46246
153,29.507658,34.37365,34.549526,34.636864,34.560806,34.626534,34.634068,34.788967,34.561623
154,29.524292,34.502506,34.5662,34.596264,34.587353,34.53514,34.674324,34.960354,34.53772
155,29.521248,34.56201,34.51529,34.529026,34.551983,34.37986,34.647667,35.071903,34.450203
156,29.484987,34.60633,34.39971,34.410774,34.489338,34.411766,34.591682,35.09396,34.476505
157,29.570831,34.610992,34.42977,34.432438,34.575756,34.581238,34.526085,35.01926,34.62431
158,29.62268,34.58677,34.594254,34.562153,34.585926,34.699997,34.434616,34.89685,34.649536
159,29.645939,34.526196,34.69175,34.635918,34.54558,34.702263,34.459587,34.685165,34.608734
160,29.635544,34.41982,34.732075,34.663517,34.44298,34.656975,34.595478,34.414284,34.43489
161,29.60456,34.427803,34.67534,34.6577,34.450134,34.60164,34.714195,34.30104,34.33927
162,29.535755,34.52706,34.575478,34.62938,34.57622,34.49043,34.775463,34.34201,34.344185
163,29.452784,34.561447,34.402298,34.542313,34.626083,34.54883,34.752865,34.49525,34.47336
164,29.497463,34.548367,34.355007,34.415916,34.635784,34.54711,34.643158,34.757202,34.744953
165,29.659636,34.465714,34.442947,34.414196,34.617905,34.4906,34.51468,34.923874,34.964863
166,29.782007,34.521233,34.638584,34.531227,34.531837,34.549183,34.40777,34.998,35.055614
167,29.866877,34.56447,34.746986,34.57256,34.439594,34.544067,34.48378,34.97909,35.046413
168,29.923582,34.589935,34.755653,34.56034,34.463127,34.480637,34.666847,34.85345,35.00451
169,29.945286,34.56087,34.710903,34.508854,34.63188,34.580044,34.814377,34.62488,34.88539
170,29.923687,34.47609,34.631546,34.45031,34.730362,34.634575,34.891586,34.399513,34.718006
171,29.881588,34.502113,34.523907,34.55425,34.752895,34.667786,34.88359,34.342903,34.50388
172,29.821224,34.480015,34.387344,34.626976,34.69547,34.648705,34.833233,34.42775,34.28412
173,29.737278,34.55677,34.40524,34.63764,34.557663,34.544823,34.76219,34.64524,34.19722
174,29.63284,34.596214,34.529915,34.61664,34.428787,34.39106,34.65407,34.829365,34.293945
175,29.514454,34.60653,34.585236,34.576588,34.461594,34.35067,34.50735,34.949722,34.464287
176,29.385632,34.554214,34.651054,34.52119,34.597565,34.405045,34.309303,34.951595,34.75252
177,29.416874,34.469,34.672108,34.438778,34.686684,34.583115,34.250877,34.917545,34.97273
178,29.56596,34.53686,34.6801,34.49736,34.68827,34.675888,34.351036,34.860474,35.055374
179,29.675026,34.53735,34.674732,34.68461,34.628197,34.715984,34.573532,34.808273,35.043888
180,29.756947,34.51602,34.64359,34.83612,34.51802,34.713585,34.71564,34.671127,34.935013
181,29.810818,34.46451,34.567932,34.93679,34.397266,34.62545,34.830467,34.51769,34.8024
182,29.8241,34.499176,34.446575,34.975143,34.430973,34.50708,34.85482,34.361385,34.60289
183,29.81248,34.66806,34.437645,34.930473,34.58168,34.37211,34.765945,34.348965,34.378765
184,29.777817,34.81481,34.56138,34.838444,34.643734,34.33812,34.64711,34.462227,34.342422
185,29.728039,34.919693,34.645756,34.72631,34.667484,34.391174,34.47387,34.701523,34.471123
186,29.657587,34.97967,34.648895,34.60263,34.63165,34.5835,34.483604,34.839104,34.74379
187,29.590778,34.96254,34.612038,34.47765,34.5476,34.683487,34.64995,34.90155,34.955643
188,29.513725,34.893616,34.56326,34.50802,34.41102,34.74834,34.7729,34.93744,35.125362
189,29.426117,34.749577,34.48197,34.481903,34.41793,34.741966,34.81099,34.929234,35.160885
190,29.47702,34.538044,34.528023,34.555767,34.55703,34.672775,34.800034,34.809547,35.08402
191,29.648544,34.314415,34.52099,34.593582,34.651012,34.544003,34.683857,34.673706,34.95896
192,29.779179,34.22997,34.496883,34.61232,34.6678,34.39289,34.51421,34.494217,34.740868
193,29.872553,34.298668,34.646774,34.587337,34.66795,34.37623,34.326134,34.47103,34.497204
194,29.923946,34.511143,34.774483,34.582375,34.644764,34.474037,34.326893,34.589573,34.45198
195,29.947495,34.676865,34.83364,34.536842,34.5648,34.70098,34.47585,34.65349,34.558884
196,29.939442,34.772762,34.818325,34.469902,34.45449,34.850098,34.725437,34.668457,34.610493
197,29.915348,34.822826,34.827484,34.553665,34.498734,34.918674,34.913998,34.665363,34.633705
198,29.870472,34.860115,34.80065,34.662113,34.658955,34.920696,35.02037,34.65785,34.609066
199,29.814777,34.856506,34.69178,34.68129,34.764168,34.89361,35.036163,34.609066,34.48777
200,29.74926,34.81665,34.55235,34.672,34.84482,34.808895,34.97848,34.552776,34.5052
201,29.673391,34.743263,34.391563,34.627785,34.84724,34.697495,34.841522,34.495903,34.46331
202,29.593227,34.63521,34.361145,34.578156,34.8037,34.558838,34.672592,34.619797,34.59031
203,29.50306,34.522305,34.49093,34.481354,34.70546,34.4422,34.480354,34.69478,34.682087
204,29.408798,34.39702,34.754456,34.57708,34.562733,34.49656,34.45447,34.705307,34.7473
205,29.472256,34.365986,34.919147,34.668514,34.44364,34.664436,34.5851,34.675858,34.76368
206,29.642315,34.478043,34.977077,34.668175,34.47135,34.8034,34.65907,34.681522,34.64695
207,29.777489,34.6988,34.950012,34.651627,34.650795,34.86216,34.69996,34.7003,34.493534
208,29.88044,34.879944,34.900948,34.56105,34.78659,34.873314,34.695137,34.676994,34.502357
209,29.958805,34.954216,34.820942,34.46806,34.885376,34.803,34.65285,34.602978,34.48713
210,30.013292,34.96637,34.670967,34.566338,34.941635,34.642456,34.60697,34.576065,34.618557
211,30.036999,34.924507,34.50171,34.631668,34.914738,34.456978,34.54598,34.5859,34.703354
212,30.046074,34.870033,34.34357,34.65938,34.83628,34.434765,34.448635,34.539948,34.74245
213,30.037209,34.80853,34.341614,34.673656,34.719467,34.544872,34.520714,34.54489,34.7621
214,30.01593,34.731083,34.487152,34.685265,34.525913,34.64531,34.60686,34.56452,34.751812
215,29.972046,34.638256,34.790306,34.702858,34.363388,34.70988,34.655643,34.592426,34.708405
216,29.920444,34.4972,35.02582,34.728874,34.34132,34.727528,34.642136,34.57709,34.585
217,29.857605,34.52963,35.1728,34.68786,34.432312,34.703667,34.587574,34.535088,34.44833
218,29.784822,34.549126,35.2512,34.633453,34.668068,34.67176,34.529034,34.474514,34.48198
219,29.699501,34.552605,35.24711,34.56171,34.85096,34.663338,34.44523,34.599857,34.669884
220,29.609316,34.529835,35.177696,34.46707,34.965225,34.65014,34.532467,34.71322,34.79451
221,29.514458,34.465504,35.051712,34.546368,35.005722,34.61618,34.588753,34.824997,34.884315
222,29.41801,34.5273,34.85142,34.582863,35.026848,34.569817,34.638428,34.892815,34.93264
223,29.4644,34.56626,34.644966,34.56359,34.98515,34.473263,34.693787,34.949013,34.948143
224,29.655,34.573296,34.42235,34.602657,34.89483,34.559288,34.712704,34.945305,34.93484
225,29.824478,34.55438,34.381927,34.670265,34.738937,34.59337,34.655193,34.884857,34.96457
226,29.965742,34.543205,34.482193,34.711563,34.574097,34.61234,34.59876,34.792892,34.892117
227,30.068247,34.554592,34.713573,34.713028,34.42643,34.577553,34.491386,34.71303,34.79563
228,30.143307,34.546017,34.87244,34.752117,34.443974,34.53853,34.603737,34.632347,34.650887
229,30.18921,34.5465,34.974068,34.787354,34.58952,34.487785,34.681385,34.565765,34.47976
230,30.202469,34.557327,35.054043,34.797394,34.659744,34.568195,34.720406,34.497967,34.494705
231,30.198586,34.51331,35.06066,34.76686,34.68555,34.603607,34.722614,34.60264,34.67774
232,30.16938,34.449875,35.024467,34.7019,34.65899,34.62552,34.728638,34.640915,34.79268
233,30.12399,34.5557,34.95906,34.610054,34.619312,34.61568,34.683075,34.716152,34.849968
234,30.062992,34.662033,34.865646,34.490883,34.606705,34.578053,34.662006,34.794598,34.85295
235,29.999893,34.713165,34.738537,34.569096,34.642746,34.55185,34.633263,34.77836,34.87829
236,29.930763,34.7909,34.582253,34.606026,34.661106,34.476578,34.633987,34.72629,34.826946
237,29.855867,34.90468,34.44747,34.623535,34.647324,34.564537,34.62137,34.665382,34.702717
238,29.77561,34.980145,34.48315,34.64258,34.584236,34.638184,34.5606,34.571835,34.593414
239,29.69184,35.014027,34.663307,34.64492,34.49735,34.705513,34.49379,34.485542,34.491417
240,29.601837,34.982956,34.824722,34.672195,34.563557,34.73635,34.63277,34.536972,34.583138
241,29.507692,34.904015,34.93139,34.661926,34.58282,34.7537,34.743877,34.571712,34.655933
242,29.42252,34.79088,34.99099,34.60796,34.605095,34.733322,34.852703,34.58561,34.73142
243,29.487732,34.66952,34.99844,34.534454,34.586456,34.694645,34.898663,34.583977,34.788372
244,29.68636,34.58195,34.95645,34.51454,34.535515,34.674335,34.922176,34.614216,34.744247
245,29.853258,34.502502,34.909203,34.459442,34.443497,34.652054,34.947536,34.664993,34.682297
246,29.994398,34.445724,34.82469,34.576622,34.52896,34.615856,34.945084,34.65259,34.626266
247,30.113544,34.540634,34.689514,34.684574,34.613796,34.56213,34.921326,34.6555,34.609543
248,30.210442,34.672195,34.605774,34.804695,34.69009,34.533913,34.82832,34.59576,34.614796
249,30.286762,34.769825,34.497475,34.89043,34.723877,34.5024,34.689816,34.55297,34.57479
250,30.339218,34.863598,34.56639,34.921204,34.743088,34.470398,34.531654,34.509296,34.51892
251,30.360374,34.90335,34.618553,34.890976,34.681217,34.61816,34.346924,34.47281,34.532967
252,30.3546,34.926914,34.674286,34.82241,34.62329,34.73708,34.335518,34.62642,34.53512
253,30.325441,34.915108,34.689037,34.69512,34.52999,34.83803,34.521732,34.761776,34.540752
254,30.279282,34.908836,34.69575,34.55169,34.427197,34.8968,34.65496,34.81489,34.465492
255,30.221277,34.90283,34.68899,34.38379,34.51455,34.90461,34.77088,34.84031,34.570137
256,30.159302,34.852524,34.634296,34.428574,34.56774,34.908695,34.846806,34.791454,34.65495
257,30.094912,34.78557,34.562954,34.65141,34.581528,34.88533,34.877605,34.73983,34.684875
258,30.02792,34.74571,34.446136,34.83796,34.594376,34.838524,34.855347,34.69008,34.682095
259,29.962326,34.73176,34.49383,34.993332,34.583206,34.74302,34.835796,34.60617,34.72136
260,29.890884,34.68794,34.648975,35.09433,34.54226,34.627853,34.81178,34.54881,34.71819
261,29.825037,34.63569,34.77318,35.081985,34.529575,34.506428,34.794487,34.447945,34.71683
262,29.750204,34.550842,34.84058,35.01986,34.466923,34.415894,34.76487,34.56917,34.72737
263,29.671066,34.501118,34.88364,34.897587,34.581005,34.53796,34.746365,34.64861,34.72689
264,29.597008,34.488163,34.908035,34.73597,34.708755,34.62006,34.761528,34.71613,34.72979
265,29.527523,34.609566,34.907883,34.50336,34.718452,34.646584,34.773773,34.795013,34.718506
266,29.462166,34.723427,34.88767,34.314693,34.696476,34.6434,34.76346,34.830605,34.659996
267,29.55122,34.80568,34.830017,34.339615,34.640656,34.587517,34.79391,34.811466,34.619095
268,29.633148,34.819702,34.73566,34.555832,34.597992,34.520847,34.8358,34.812813,34.53884
269,29.694096,34.78762,34.58831,34.790768,34.55288,34.450417,34.85719,34.750496,34.456375
270,29.74462,34.69875,34.456783,35.01136,34.48098,34.598587,34.85633,34.722992,34.528206
271,29.784008,34.57734,34.513386,35.192158,34.59349,34.715702,34.844486,34.71086,34.61444
272,29.813793,34.45971,34.580093,35.299133,34.685863,34.80773,34.845814,34.704834,34.674118
273,29.837543,34.53555,34.6443,35.34484,34.764126,34.89119,34.858467,34.702618,34.796177
274,29.859806,34.622143,34.683537,35.309338,34.790565,34.97456,34.835728,34.749523,34.883484
275,29.882694,34.71201,34.72953,35.251335,34.787884,34.975006,34.75181,34.803772,34.98182
276,29.890278,34.78248,34.76969,35.19861,34.6991,34.90098,34.632225,34.865715,35.05397
277,29.892569,34.849026,34.793846,35.176502,34.56189,34.805626,34.554913,34.90101,35.077682
278,29.893204,34.835823,34.847828,35.124016,34.448463,34.69643,34.500416,34.901405,35.059566
279,29.888092,34.795265,34.89499,35.029404,34.50637,34.58659,34.515625,34.888466,35.033783
280,29.870949,34.785126,34.876415,34.945885,34.555473,34.47526,34.548195,34.88187,34.922886
281,29.856964,34.737312,34.840927,34.82403,34.602417,34.563705,34.557755,34.853462,34.769154
282,29.838358,34.671864,34.851177,34.73458,34.594,34.665054,34.578865,34.85353,34.627396
283,29.818333,34.627228,34.826412,34.7212,34.593822,34.792942,34.592426,34.850872,34.46878
284,29.804554,34.610004,34.795963,34.67963,34.577312,34.92187,34.64896,34.807358,34.55352
285,29.797703,34.632782,34.797554,34.6678,34.542545,34.98623,34.723537,34.728977,34.61226
286,29.795261,34.636497,34.807945,34.66077,34.548435,35.014694,34.79811,34.645447,34.664253
287,29.798595,34.63322,34.812134,34.676315,34.568855,35.013603,34.893085,34.573063,34.675697
288,29.79544,34.60852,34.788284,34.70102,34.60519,34.993843,34.959908,34.525684,34.669662
289,29.793568,34.565918,34.73406,34.739086,34.605774,34.9068,35.05326,34.493813,34.67321
290,29.78995,34.568657,34.688286,34.71196,34.58937,34.767914,35.161865,34.658928,34.669266
291,29.773436,34.567852,34.67625,34.675533,34.59189,34.629356,35.23323,34.82121,34.643307
292,29.758501,34.548935,34.66444,34.626923,34.607445,34.54194,35.25738,34.972946,34.633556
293,29.737362,34.53757,34.638824,34.5991,34.662727,34.48997,35.25684,35.10563,34.663086
294,29.714373,34.503548,34.596718,34.570503,34.732605,34.62993,35.19211,35.160538,34.740654
295,29.70137,34.51825,34.53861,34.566605,34.790188,34.73864,35.058422,35.15322,34.80448
296,29.687244,34.545563,34.518566,34.541046,34.83072,34.811367,34.817818,35.10106,34.88768
297,29.669582,34.610283,34.48218,34.530384,34.8535,34.83655,34.603443,35.001694,34.90976
298,29.65931,34.656548,34.59092,34.53829,34.88835,34.836094,34.39672,34.87554,34.93411
299,29.645023,34.704113,34.658905,34.551395,34.86725,34.805763,34.40462,34.75232,34.897976
300,29.635464,34.776566,34.748104,34.55497,34.827583,34.765892,34.581715,34.630486,34.811886
301,29.620483,34.87332,34.81505,34.540184,34.66182,34.70395,34.739555,34.517754,34.699673
302,29.60632,34.979267,34.810295,34.492424,34.485962,34.65311,34.875607,34.444347,34.468056
303,29.60027,35.1197,34.81701,34.679817,34.530144,34.653954,34.97632,34.633717,34.521076
304,29.591843,35.16366,34.87232,34.86696,34.56964,34.652855,35.01628,34.85855,34.61667
305,29.579905,35.18648,34.866585,34.98486,34.617294,34.65199,35.03992,35.133377,34.719986
306,29.574394,35.162533,34.80665,35.058537,34.64575,34.61949,35.04489,35.35266,34.812263
307,29.571178,35.104733,34.74375,35.097603,34.626053,34.59716,34.991085,35.48196,34.898247
308,29.569042,35.07148,34.64505,35.075333,34.61624,34.51016,34.89476,35.504547,34.940865
309,29.574171,35.002262,34.53118,35.03571,34.613785,34.47809,34.780087,35.52016,34.989002
310,29.587059,34.938953,34.40384,35.03395,34.60485,34.625008,34.663464,35.518723,35.01499
311,29.60214,34.8555,34.452503,35.02429,34.608097,34.734016,34.60136,35.547813,35.008095
312,29.620165,34.744545,34.671516,34.968998,34.60566,34.848885,34.58646,35.62116,35.002155
313,29.633072,34.61235,34.89899,34.914536,34.62067,34.935745,34.560402,35.70253,34.96959
314,29.65076,34.55916,35.071648,34.85203,34.645397,34.973625,34.57554,35.73168,34.9142
315,29.667126,34.529465,35.203873,34.79506,34.600452,35.006233,34.52169,35.73389,34.852875
316,29.681484,34.525356,35.286037,34.75308,34.58287,35.0014,34.442978,35.75873,34.77735
317,29.696617,34.529522,35.2798,34.70202,34.590786,35.02173,34.599407,35.713417,34.69981
318,29.710539,34.589233,35.203377,34.715096,34.56845,35.01145,34.77152,35.635353,34.580986
319,29.714344,34.653847,35.10483,34.764164,34.53353,34.97537,34.895576,35.59778,34.489
320,29.717823,34.706932,34.993626,34.782036,34.523045,34.933266,34.978706,35.55864,34.637703
321,29.71653,34.73349,34.846096,34.798107,34.534683,34.91342,35.050137,35.50078,34.749424
322,29.716183,34.752697,34.716366,34.821907,34.591923,34.867188,35.082386,35.45757,34.83777
323,29.719923,34.742626,34.577137,34.800873,34.65802,34.783455,35.05887,35.33048,34.880615
324,29.722876,34.750645,34.434746,34.78481,34.717796,34.70004,35.023674,35.110725,34.87196
325,29.730795,34.722298,34.490974,34.743603,34.775764,34.60717,34.968624,34.88011,34.82618
326,29.735966,34.646973,34.713997,34.66385,34.83094,34.53644,34.856888,34.709637,34.773132
327,29.738956,34.565056,34.92625,34.58635,34.87979,34.478058,34.73828,34.556686,34.703922
328,29.74256,34.48536,35.117004,34.528965,34.897797,34.59281,34.598442,34.445038,34.690796
329,29.751171,34.596764,35.228218,34.420197,34.886417,34.724228,34.560097,34.59896,34.672104
330,29.752289,34.75902,35.33201,34.4998,34.87449,34.824524,34.489822,34.699295,34.656876
331,29.755764,34.903244,35.38331,34.794647,34.826206,34.895424,34.60506,34.817627,34.65354
332,29.759262,35.08614,35.371574,35.11926,34.7947,34.945362,34.67777,34.927628,34.65029
333,29.761703,35.195053,35.296143,35.380386,34.786575,34.954166,34.80356,35.007694,34.64265
334,29.767258,35.278435,35.17028,35.60721,34.74466,34.98979,34.91288,35.041534,34.63571
335,29.773224,35.294888,35.038376,35.790863,34.673233,34.965584,34.96853,35.008373,34.600025
336,29.78155,35.286068,34.890034,35.976307,34.587337,34.89568,35.006752,34.980865,34.561314
337,29.788393,35.267044,34.704338,36.1493,34.472813,34.832542,35.00889,34.935616,34.521507
338,29.79772,35.21655,34.54677,36.299397,34.61667,34.7779,34.95025,34.888474,34.45524
339,29.808683,35.134285,34.375515,36.38654,34.71461,34.730457,34.903885,34.80529,34.62477
340,29.825005,35.088196,34.365906,36.483585,34.747746,34.680023,34.84366,34.6978,34.84635
341,29.836079,35.019077,34.565876,36.51489,34.764366,34.644753,34.74768,34.70552,35.056023
342,29.844925,34.92603,34.7422,36.64107,34.77004,34.62148,34.61663,34.729023,35.194485
343,29.84749,34.79387,34.885216,36.84149,34.768005,34.610176,34.559647,34.776985,35.19689
344,29.854906,34.690655,35.006683,37.099377,34.812214,34.57836,34.54832,34.775944,35.20301
345,29.858776,34.65815,35.1031,37.42853,34.798416,34.508854,34.539757,34.82727,35.178318
346,29.861576,34.604866,35.160366,37.758472,34.78552,34.48477,34.53006,34.913345,35.109825
347,29.866398,34.573257,35.157238,38.05045,34.718807,34.652657,34.512215,35.021526,34.992413
348,29.882988,34.555035,35.13789,38.309708,34.63788,34.78675,34.52228,35.100483,34.847942
349,29.894272,34.558395,35.07952,38.481346,34.554115,34.838852,34.582485,35.130833,34.723274
350,29.90422,34.61699,35.06285,38.616154,34.445442,34.87913,34.713528,35.12404,34.68222
351,29.908123,34.721954,35.00332,38.714592,34.514595,34.871857,34.872307,35.046074,34.66701
352,29.906067,34.82569,34.889847,38.763657,34.621567,34.878338,34.949745,34.946053,34.659275
353,29.914326,34.93232,34.710606,38.75754,34.74061,34.822613,35.041435,34.83702,34.697533
354,29.920252,35.037086,34.51773,38.728905,34.816742,34.78384,35.08616,34.75464,34.798145
355,29.92992,35.086582,34.349625,38.69413,34.872208,34.73235,35.038128,34.670265,34.86352
356,29.93759,35.134663,34.39489,38.645683,34.917267,34.6724,34.97195,34.658794,34.871357
357,29.945168,35.14317,34.579876,38.544975,34.916985,34.611973,34.882454,34.629715,34.898903
358,29.949524,35.15876,34.727867,38.41565,34.887478,34.61071,34.828102,34.60701,34.89643
359,29.962137,35.111195,34.832912,38.274284,34.809593,34.618427,34.699818,34.677742,34.89599
360,29.974648,35.049377,34.89186,38.049248,34.723923,34.647663,34.64724,34.75401,34.88613
361,29.991365,34.986652,34.942425,37.78271,34.62272,34.659157,34.545063,34.762604,34.912243
362,30.006655,34.989887,34.953587,37.53619,34.56008,34.671074,34.445972,34.799038,34.958435
363,30.024494,34.979565,34.95762,37.283073,34.467583,34.661438,34.62245,34.83599,34.994484
364,30.033096,35.002655,34.966293,37.14057,34.57446,34.63433,34.791435,34.830696,34.991745
365,30.032722,34.97577,34.931328,37.105343,34.66532,34.59374,34.92825,34.880753,35.013138
366,30.024494,34.909576,34.902233,37.203445,34.746876,34.566895,35.086765,34.943336,35.00598
367,30.004812,34.893837,34.88406,37.384037,34.809753,34.620766,35.2022,35.01602,35.04025
368,29.978275,34.855247,34.84879,37.56391,34.828506,34.63452,35.264454,35.08447,34.965538
369,29.95764,34.838913,34.831905,37.76187,34.794197,34.675938,35.243446,35.149643,34.852516
370,29.934055,34.86505,34.805298,37.848694,34.742653,34.721226,35.217155,35.170895,34.767212
371,29.917923,34.86313,34.770798,37.916306,34.696568,34.765335,35.15338,35.168068,34.66195
372,29.903166,34.8649,34.74531,37.94151,34.63905,34.767258,35.135433,35.155766,34.6354
373,29.90051,34.90237,34.725716,37.879837,34.581818,34.800243,35.04575,35.12078,34.624
374,29.90197,34.93695,34.746166,37.80497,34.531223,34.804787,34.96266,35.056103,34.68239
375,29.90387,35.008766,34.77399,37.69529,34.525566,34.83775,34.90005,34.944653,34.7522
376,29.914154,35.06051,34.796528,37.608315,34.533306,34.81875,34.837166,34.834064,34.877045
377,29.936089,35.09069,34.839943,37.55657,34.509777,34.8327,34.794067,34.726875,35.01751
378,29.957268,35.125404,34.845947,37.536213,34.57434,34.90515,34.71891,34.62147,35.122814
379,29.980515,35.105053,34.859566,37.513584,34.655064,34.96151,34.65036,34.51881,35.178856
380,30.0082,35.091263,34.871117,37.47825,34.72443,34.977932,34.672073,34.482605,35.189423
381,30.03277,35.03868,34.823902,37.57061,34.785706,34.957085,34.662086,34.6063,35.132923
382,30.05726,35.00298,34.768898,37.648277,34.79974,34.896286,34.666283,34.79655,35.069443
383,30.078981,34.988945,34.741234,37.696213,34.773895,34.827538,34.639587,35.01635,35.024273
384,30.099226,34.953995,34.68891,37.72416,34.770615,34.786148,34.624733,35.241207,34.966656
385,30.12238,34.927372,34.649574,37.679367,34.72824,34.7099,34.63716,35.356606,34.9262
386,30.143871,34.977684,34.66327,37.660633,34.656425,34.651047,34.663277,35.423794,34.91003
387,30.154133,34.957848,34.681126,37.662296,34.620125,34.60016,34.66736,35.449852,34.84924
388,30.159569,34.923893,34.723625,37.65334,34.60692,34.57938,34.663162,35.444866,34.766903
389,30.158897,34.957558,34.768127,37.67283,34.608658,34.565014,34.603096,35.382652,34.703728
390,30.154762,35.027706,34.830677,37.67504,34.634037,34.5856,34.578865,35.28256,34.647694
391,30.147657,35.12388,34.91276,37.682407,34.664265,34.61231,34.63041,35.187218,34.58338
392,30.14853,35.236984,34.977367,37.725742,34.69088,34.62017,34.729706,35.076878,34.595222
393,30.14966,35.296944,35.011005,37.776817,34.706646,34.631096,34.853836,35.01664,34.612118
394,30.152836,35.315464,35.01201,37.83417,34.68531,34.64052,34.981876,34.93554,34.617252
395,30.15505,35.332886,34.990967,37.84411,34.668705,34.7611,35.074135,34.882233,34.597538
396,30.156384,35.290676,34.942017,37.834126,34.656662,34.89696,35.17291,34.85254,34.597054
397,30.158375,35.18439,34.89501,37.84764,34.654976,34.94112,35.247242,34.88234,34.555614
398,30.159273,35.115036,34.877583,37.895535,34.675514,34.99336,35.2532,34.88224,34.467472
399,30.165348,35.039635,34.928734,37.88608,34.70601,35.01725,35.17019,34.934338,34.61328
400,30.171314,34.966225,34.954132,37.875748,34.690357,35.027275,35.082165,35.01481,34.78464
401,30.18748,34.90321,34.97072,37.850784,34.720497,35.01971,34.89081,35.0494,34.95456
402,30.195282,34.84459,34.97156,37.787823,34.755665,35.00861,34.69469,35.126408,35.06187
403,30.186863,34.72914,34.97125,37.74443,34.820362,34.921898,34.565147,35.14955,35.10675
404,30.170357,34.64417,34.941128,37.72606,34.88194,34.853878,34.510735,35.16163,35.10199
405,30.15839,34.548584,34.936516,37.701263,34.96162,34.777103,34.466797,35.090797,35.070755
406,30.147526,34.492737,34.94852,37.642998,35.03169,34.751156,34.651947,35.00985,35.069515
407,30.125847,34.66089,34.92915,37.56391,35.037487,34.718956,34.825317,34.89578,35.106094
408,30.10805,34.8829,34.90675,37.531754,35.046383,34.70226,34.988575,34.815453,35.08213
409,30.096474,35.084927,34.88512,37.52969,35.00997,34.747154,35.07489,34.689987,34.991875
410,30.085379,35.25629,34.88372,37.572594,34.994156,34.84819,35.086746,34.60337,34.889523
411,30.077755,35.38139,34.84512,37.60116,34.916664,34.917763,34.995842,34.581215,34.855904
412,30.07959,35.492874,34.829025,37.53163,34.840157,34.967754,34.908028,34.618713,34.848404
413,30.08842,35.570454,34.7976,37.485252,34.77304,34.977547,34.829346,34.730118,34.84616
414,30.091019,35.639397,34.78719,37.558964,34.754387,35.030743,34.81961,34.900375,34.765186
415,30.09902,35.7482,34.806763,37.65139,34.747635,35.06844,34.758057,35.003273,34.726242
416,30.111572,35.870438,34.8239,37.78579,34.75753,35.08491,34.686356,35.117233,34.66626
417,30.121794,35.97236,34.860153,37.913578,34.843445,35.080914,34.563427,35.242775,34.639626
418,30.13509,36.052204,34.872845,37.992416,34.93491,35.06821,34.488354,35.296062,34.684654
419,30.15616,36.126396,34.921814,38.100685,35.005997,34.978836,34.69404,35.35544,34.773525
420,30.172,36.1778,34.98775,38.18408,35.05144,34.873775,34.87851,35.284042,34.866577
421,30.18761,36.228683,35.051643,38.237106,35.08655,34.781517,35.05414,35.21971,34.949493
422,30.20243,36.221066,35.070084,38.24796,35.081978,34.6926,35.145863,35.14461,34.952316
423,30.218967,36.1871,35.080864,38.249893,35.040237,34.545105,35.178482,35.047733,34.95459
424,30.231998,36.115646,35.107056,38.13626,34.97743,34.47949,35.15882,34.98178,35.013393
425,30.250534,36.048904,35.12681,38.01828,34.865627,34.62857,35.165527,34.942253,34.996155
426,30.26749,35.965607,35.121044,37.892574,34.72767,34.76282,35.075783,34.87126,34.961994
427,30.282097,35.91826,35.091362,37.863846,34.610195,34.903458,34.9978,34.8877,34.859936
428,30.300354,35.871456,35.071674,37.830833,34.49921,35.02703,34.884987,34.945297,34.783783
429,30.31483,35.864452,35.030495,37.725243,34.657345,35.13214,34.75521,35.047318,34.765404
430,30.32697,35.91309,34.997738,37.620003,34.78649,35.229202,34.590958,35.111217,34.789684
431,30.348686,35.99498,34.94333,37.55696,34.894474,35.3036,34.498753,35.211277,34.87583
432,30.370678,36.136765,34.91578,37.49586,34.96714,35.35397,34.66036,35.300816,34.948223
433,30.401058,36.248337,34.86698,37.56736,34.995804,35.35249,34.82902,35.384953,35.033173
434,30.428196,36.35756,34.87604,37.65463,35.006485,35.30853,35.014336,35.47207,35.06892
435,30.45346,36.40717,34.879093,37.763657,35.034157,35.2197,35.16741,35.496414,35.049057
436,30.47575,36.423138,34.85936,37.817238,35.045742,35.120228,35.22346,35.352245,35.040924
437,30.49783,36.357647,34.855118,37.846794,35.04389,35.025826,35.25689,35.16641,35.01294
438,30.522827,36.268795,34.84456,37.86815,35.060673,34.92741,35.245193,34.961002,35.02608
439,30.743362,36.18369,34.890423,37.871094,34.999756,34.81864,35.184074,34.798615,34.939423
440,31.135216,36.101135,34.9133,37.870956,35.002434,34.752335,35.11441,34.701416,34.828064
441,31.688679,36.00051,34.913723,37.82671,35.02533,34.717308,35.00858,34.68772,34.702663
442,32.547146,35.95577,34.890213,37.815872,34.97003,34.683575,34.930637,34.70642,34.589695
443,33.475212,35.975338,34.908844,37.798866,34.934937,34.639267,34.85469,34.709072,34.549835
444,34.45377,36.007103,34.892433,37.81899,34.90737,34.619537,34.798542,34.689735,34.524315
445,35.40851,36.083286,34.862995,37.81181,34.920486,34.63411,34.766518,34.694397,34.575718
446,36.16934,36.108345,34.855354,37.810585,34.872356,34.62063,34.72397,34.721138,34.649967
447,36.72648,36.13109,34.866684,37.836555,34.816696,34.64862,34.693405,34.72132,34.73081
448,37.168343,36.16973,34.913757,37.84783,34.735394,34.695843,34.640484,34.804756,34.82139
449,37.517,36.20778,34.934113,37.85754,34.69545,34.738453,34.597195,34.876434,34.926346
450,37.735386,36.180557,34.97165,37.87749,34.635162,34.757256,34.597397,34.941597,34.951622
451,37.86201,36.11049,35.018112,37.8993,34.57121,34.778656,34.614677,34.984573,34.954887
452,37.86853,36.006355,35.11011,37.996674,34.544495,34.852974,34.697792,35.05457,35.0252
453,37.790455,35.96242,35.162167,38.08277,34.548023,34.90751,34.758354,35.124126,35.11108
454,37.598427,35.956024,35.179955,38.16711,34.611977,34.94216,34.78682,35.17286,35.16922
455,37.32374,35.891655,35.111195,38.22023,34.679485,34.974995,34.828636,35.25724,35.20748
456,37.00803,35.869705,35.034428,38.23409,34.76114,35.01475,34.855648,35.34209,35.2167
457,36.67673,35.85692,34.963516,38.24545,34.82546,35.061073,34.888657,35.44315,35.093433
458,36.344223,35.853413,34.873837,38.27919,34.809875,35.04098,34.91214,35.520447,34.946053
459,35.979774,35.87723,34.743214,38.284683,34.84776,35.010963,34.91749,35.63452,34.851524
460,35.56907,35.853516,34.652412,38.263397,34.88308,34.974373,34.95158,35.73773,34.736843
461,35.167477,35.86509,34.59586,38.28904,34.90731,34.935925,35.00999,35.772663,34.67131
462,34.724426,35.85194,34.56357,38.276596,34.877007,34.921623,35.068993,35.777016,34.693264
463,34.29387,35.811844,34.63318,38.255684,34.823593,34.918114,35.047077,35.768326,34.664486
464,34.03321,35.818687,34.73159,38.239124,34.79041,34.90037,34.963165,35.763943,34.693943
465,33.945232,35.839676,34.799026,38.229454,34.739803,34.91873,34.922955,35.8351,34.719357
466,33.98325,35.9016,34.86484,38.19812,34.73249,34.92391,34.8911,35.871937,34.749474
467,34.15859,36.004784,34.975307,38.140594,34.721924,34.95286,34.91523,35.936195,34.812584
468,34.442783,36.134727,35.11966,38.07894,34.687466,34.91652,34.890938,36.004456,34.885605
469,34.78512,36.22956,35.27524,38.048065,34.689705,34.85577,34.86759,36.06351,34.985634
470,35.04456,36.3184,35.38199,37.984833,34.703133,34.794373,34.897655,36.049026,35.084545
471,35.232754,36.407917,35.4366,37.905663,34.727085,34.741066,34.923046,36.02966,35.15477
472,35.33293,36.452225,35.43116,37.862656,34.6821,34.722733,34.962395,35.967323,35.227467
473,35.307087,36.40374,35.439247,37.81893,34.703995,34.693825,35.03113,35.930756,35.28252
474,35.2136,36.37895,35.37947,37.811832,34.7492,34.67756,35.1483,35.9552,35.298843
475,35.07672,36.331905,35.253967,37.86987,34.77992,34.718246,35.227093,35.87484,35.29391
476,34.91647,36.262177,35.10794,37.945053,34.80191,34.807545,35.258495,35.862633,35.250114
477,34.717476,36.19757,34.968483,38.020493,34.790047,34.87688,35.25599,35.957584,35.155384
478,34.51835,36.15522,34.79905,38.14121,34.74299,34.948227,35.203716,36.0631,35.085068
479,34.326145,36.10318,34.639347,38.254044,34.700108,34.99409,35.15039,36.162697,35.006443
480,34.27447,36.020226,34.582706,38.30948,34.642677,35.00973,35.06897,36.126534,34.90573
481,34.345528,35.93836,34.592278,38.350105,34.647324,34.97231,35.009167,35.972572,34.744205
482,34.543472,35.873055,34.59196,38.381626,34.64503,34.924957,34.944168,35.741486,34.628788
483,34.68653,35.86835,34.64144,38.396633,34.709873,34.89741,34.867798,35.58615,34.520626
484,34.794327,35.85285,34.725925,38.356735,34.744328,34.844715,34.770836,35.53277,34.46501
485,34.8592,35.918816,34.85521,38.258827,34.84288,34.820244,34.664677,35.560642,34.686882
486,34.887512,36.025787,34.899643,38.164738,34.92735,34.750793,34.617653,35.608116,34.928947
487,34.86307,36.102406,34.94645,38.097996,34.949066,34.68249,34.651154,35.633827,35.141148
488,34.78808,36.179306,34.936634,38.01093,34.9554,34.609177,34.768467,35.57048,35.29271
489,34.66405,36.261047,34.92811,37.95812,34.97046,34.613117,34.89491,35.531677,35.36202
490,34.546455,36.32884,34.9237,37.933598,34.94693,34.62909,35.065804,35.417847,35.40161
491,34.412857,36.305244,34.967873,37.940166,34.908283,34.602367,35.284615,35.237198,35.406128
492,34.4348,36.261684,35.05811,37.93422,34.84946,34.618355,35.35186,34.986572,35.327145
493,34.591595,36.221985,35.109688,37.940353,34.857506,34.629967,35.393314,34.76882,35.13928
494,34.730816,36.17276,35.165775,37.90043,34.76102,34.774605,35.37212,34.548325,35.005024
495,34.848495,36.089874,35.181774,37.85426,34.712257,34.922203,35.333412,34.42365,34.89966
496,34.9199,36.006504,35.247383,37.793484,34.617172,35.00357,35.208977,34.62335,34.827164
497,34.970966,35.96036,35.26619,37.768177,34.503265,35.048256,35.067337,34.869545,34.82577
498,34.997147,35.943897,35.269234,37.776436,34.390865,35.126724,34.98408,35.094757,34.73027
499,34.992798,35.969276,35.27403,37.810154,34.53194,35.20684,34.84987,35.256245,34.66525
500,34.9314,36.012997,35.2635,37.868645,34.698223,35.23164,34.723785,35.425083,34.644028
501,34.809986,36.077106,35.305634,37.848915,34.843124,35.170578,34.612907,35.5653,34.623592
502,34.674297,36.158737,35.27105,37.843582,34.979633,35.126743,34.537575,35.76142,34.644165
503,34.53041,36.231888,35.217438,37.86798,35.065323,35.028244,34.575024,35.93007,34.717342
504,34.396328,36.28702,35.146034,37.92432,35.17144,34.975655,34.69183,36.061882,34.80832
505,34.3882,36.272636,35.073425,37.997482,35.264877,34.938976,34.895042,36.11499,34.93001
506,34.541363,36.31307,34.978138,38.091667,35.298355,34.884457,35.049355,36.087257,35.037792
507,34.676426,36.363968,34.885822,38.144344,35.24552,34.796,35.203087,36.02999,35.132164
508,34.754692,36.395844,34.845695,38.158455,35.184696,34.8019,35.306244,35.934196,35.17033
509,34.834164,36.364864,34.79132,38.25163,35.10584,34.821644,35.34374,35.857227,35.12186
510,34.870953,36.302887,34.76996,38.350822,34.97252,34.855217,35.387936,35.780304,35.027702
511,34.834747,36.216087,34.74388,38.42515,34.81815,34.90215,35.366447,35.681538,34.90482
512,34.747288,36.17702,34.7816,38.484444,34.63862,35.01223,35.252533,35.598366,34.831127
513,34.64271,36.12951,34.794598,38.525154,34.550156,35.132244,35.05218,35.53856,34.744205
514,34.54677,36.10061,34.792343,38.620667,34.533527,35.19628,34.876553,35.50624,34.688354
515,34.439613,36.06787,34.81989,38.79167,34.586174,35.213326,34.723038,35.544815,34.70376
516,34.508827,36.095596,34.853073,38.87954,34.6473,35.20888,34.603218,35.643456,34.860985
517,34.58561,36.127243,34.837673,38.954628,34.7177,35.06906,34.58573,35.82931,34.901745
518,34.64077,36.119377,34.903465,39.038662,34.80846,34.92749,34.64084,36.06424,34.939903
519,34.64828,36.129925,34.976273,39.09807,34.93195,34.814922,34.759506,36.27631,35.060757
520,34.684235,36.138344,35.124844,39.23032,35.00555,34.731876,34.95714,36.45162,35.00564
521,34.70358,36.10388,35.205925,39.316414,35.083313,34.67238,35.109825,36.477047,34.933994
522,34.723938,36.11358,35.27848,39.33304,35.128895,34.64082,35.236813,36.427143,34.834625
523,34.725666,36.162903,35.30586,39.33736,35.134647,34.63698,35.291862,36.354668,34.757782
524,34.724174,36.267376,35.29708,39.321266,35.107727,34.73765,35.35531,36.22834,34.639885
525,34.684624,36.344524,35.23794,39.289368,35.07852,34.788925,35.40407,36.068794,34.62295
526,34.59912,36.359478,35.20219,39.191795,35.01468,34.873333,35.398983,35.86254,34.678566
527,34.541016,36.37972,35.14618,39.05635,34.9819,34.98561,35.349308,35.639046,34.800472
528,34.47842,36.340176,35.111958,38.969204,34.908493,35.15832,35.270226,35.45502,34.937828
529,34.56317,36.296616,35.05935,38.873047,34.796627,35.33786,35.2107,35.216724,35.10058
530,34.66437,36.237648,35.00741,38.792053,34.74999,35.455864,35.08594,34.929962,35.236702
531,34.751762,36.16948,34.9384,38.764973,34.690346,35.536312,34.95508,34.703594,35.280907
532,34.792023,36.12225,34.92912,38.761604,34.68757,35.628304,34.84146,34.523144,35.29338
533,34.822433,36.14998,34.95411,38.799114,34.669846,35.770687,34.736446,34.401634,35.258553
534,34.829773,36.179005,34.982513,38.84223,34.693993,35.872337,34.689457,34.55427,35.218994
535,34.801434,36.185265,35.023285,38.8508,34.77925,35.89725,34.70171,34.632397,35.170086
536,34.7461,36.228508,35.063225,38.95893,34.872757,35.932453,34.788357,34.717415,35.129845
537,34.631832,36.20685,35.114265,39.041805,34.98331,36.061035,34.916885,34.819077,35.065903
538,34.49328,36.159527,35.18244,39.105103,35.018642,36.06857,35.029797,34.94114,34.97273
539,34.52312,36.110264,35.24962,39.13907,35.05945,36.03096,35.193012,35.111244,34.890625
540,34.540615,36.096115,35.261505,39.179817,35.11564,35.974266,35.303875,35.21591,34.885674
541,34.556484,36.0632,35.21335,39.216766,35.12437,35.9974,35.395348,35.26755,34.85529
542,34.56703,36.058556,35.175514,39.32479,35.05092,36.024334,35.43557,35.270878,34.891125
543,34.551285,36.08172,35.18436,39.434124,34.89047,36.06221,35.384773,35.29933,34.934483
544,34.53308,36.141182,35.165287,39.52204,34.724003,36.05341,35.272354,35.364223,35.054665
545,34.53556,36.23541,35.093967,39.594925,34.567444,36.044586,35.170593,35.451458,35.1696
546,34.56755,36.266754,35.049896,39.651554,34.479378,36.047844,35.02024,35.453445,35.16887
547,34.581173,36.40871,34.982304,39.692104,34.76845,36.017975,34.874676,35.402306,35.128666
548,34.60507,36.57937,34.89042,39.72503,35.035805,35.926514,34.727367,35.34269,35.066452
549,34.624863,36.86584,34.80373,39.7572,35.26409,35.83371,34.65178,35.215225,35.01369
550,34.658436,37.296494,34.77327,39.77858,35.45792,35.87504,34.596382,35.129524,34.99146
551,34.658737,37.858334,34.794586,39.79311,35.530876,35.92805,34.49778,35.02182,35.009964
552,34.666862,38.359184,34.78985,39.794785,35.649048,35.96525,34.638638,34.967804,35.045208
553,34.689266,38.735474,34.85727,39.789543,35.802296,35.94244,34.824894,34.98376,35.152878
554,34.67532,39.01744,34.941254,39.77971,35.991844,35.84423,35.041378,35.013092,35.207626
555,34.668022,39.229916,35.042778,39.77254,36.19387,35.693283,35.24292,35.03838,35.265285
556,34.64531,39.34384,35.095695,39.760544,36.32426,35.574745,35.302444,35.036743,35.324955
557,34.601196,39.42347,35.1632,39.743053,36.3511,35.51188,35.378433,35.038258,35.393944
558,34.604603,39.435776,35.19842,39.72212,36.267693,35.48684,35.349186,35.033688,35.420124
559,34.591587,39.39645,35.226097,39.700886,36.151665,35.38262,35.375275,35.0912,35.412197
560,34.582653,39.306446,35.279102,39.67485,35.949726,35.25793,35.364567,35.040115,35.33941
561,34.626053,39.2051,35.31285,39.64642,35.70661,35.099144,35.36544,35.015945,35.21586
562,34.668785,39.07592,35.364998,39.61933,35.472282,34.854656,35.346004,35.123524,35.08076
563,34.71956,38.88438,35.390766,39.59483,35.17169,34.68478,35.30376,35.232437,34.919003
564,34.77321,38.658978,35.39639,39.57246,34.860497,34.505753,35.291164,35.3166,34.76466
565,34.78156,38.442802,35.32325,39.554573,34.574947,34.437233,35.238758,35.32415,34.5767
566,34.79644,38.266315,35.196434,39.53653,34.33398,34.707363,35.163246,35.303425,34.38688
567,34.821426,38.11778,35.079353,39.515682,34.384266,34.980103,35.094414,35.266197,34.513042
568,34.823677,37.988,34.94835,39.4936,34.707245,35.299316,34.943783,35.23163,34.7007
569,34.829575,37.87362,34.82184,39.47234,35.037094,35.585583,34.790268,35.195816,34.8841
570,34.817005,37.739136,34.761635,39.432114,35.305115,35.849403,34.647408,35.152462,35.10693
571,34.80152,37.64118,34.722027,39.399292,35.5065,36.02778,34.54071,35.111816,35.331497
572,34.808094,37.58794,34.68197,39.367134,35.707104,36.219902,34.504055,35.04834,35.56523
573,34.820473,37.563286,34.71488,39.31868,35.904938,36.328636,34.519882,34.982986,35.803635
574,34.80996,37.5514,34.73628,39.283844,36.16574,36.336464,34.51749,34.87845,36.039074
575,34.795486,37.515396,34.798176,39.30923,36.3692,36.206497,34.557556,34.72102,36.22141
576,34.78946,37.5058,34.862194,39.29994,36.533928,36.085434,34.64657,34.560772,36.417973
577,34.770805,37.529266,34.910233,39.21953,36.782604,35.95115,34.78823,34.53125,36.519688
578,34.68127,37.59048,35.02005,39.10221,37.086037,35.77978,34.937588,34.537476,36.782337
579,34.610767,37.674973,35.090836,38.98117,37.440533,35.588936,35.05937,34.590965,37.117188
580,34.54842,37.740444,35.1254,38.95427,37.84667,35.484222,35.233826,34.666565,37.521065
581,34.4961,37.833786,35.17926,38.909462,38.187496,35.30561,35.380753,34.802376,37.904568
582,34.63286,37.83132,35.287758,38.891495,38.41938,35.147427,35.530132,34.979336,38.16632
583,34.826218,37.769524,35.301544,38.781296,38.53627,35.0263,35.6596,35.182873,38.38751
584,34.94922,37.695656,35.30427,38.777973,38.61132,34.934135,35.78699,35.341175,38.51904
585,35.025597,37.58808,35.18715,38.792686,38.66395,34.907703,35.856937,35.43892,38.54397
586,35.072598,37.511093,35.117825,38.825287,38.686554,34.872757,35.93272,35.543854,38.583908
587,35.107166,37.51914,35.058594,38.90369,38.705124,34.829502,35.983376,35.64888,38.618744
588,35.10302,37.459137,34.883537,38.946888,38.693726,34.795288,35.96368,35.79592,38.59425
589,35.056335,37.47581,34.682983,38.960167,38.61994,34.801155,35.93416,35.97533,38.536823
590,35.046528,37.583836,34.550667,38.87175,38.501717,34.8251,35.91141,36.160824,38.521683
591,35.019695,37.667233,34.479874,38.87488,38.357548,34.9097,35.847717,36.251457,38.44571
592,34.957684,37.772728,34.67672,38.875034,38.162506,35.021877,35.8174,36.29539,38.279636
593,34.900208,37.90078,34.896633,38.840134,37.926407,35.134575,35.74493,36.332336,38.102978
594,34.831635,38.01103,35.06036,38.921417,37.65295,35.104534,35.697956,36.320415,37.868664
595,34.747902,38.064278,35.23848,38.938984,37.403137,35.06205,35.719204,36.2179,37.640564
596,34.65431,38.08875,35.387177,38.981304,37.241726,34.94516,35.66853,36.115726,37.447678
597,34.54563,38.051792,35.51886,39.01553,37.18987,34.81978,35.61713,35.98598,37.34187
598,34.488205,37.96279,35.665703,39.065468,37.193245,34.741707,35.5908,35.864487,37.37798
599,34.60252,37.87298,35.864376,39.1823,37.297974,34.712975,35.614227,35.68449,37.546295
600,34.674946,37.824753,36.012,39.228394,37.509834,34.705463,35.677776,35.665382,37.78703
601,34.755817,37.756626,36.098976,39.25833,37.73704,34.7182,35.83085,35.62915,38.00855
602,34.80914,37.69865,36.153072,39.234024,37.912533,34.747383,35.965313,35.59556,38.145233
603,34.87844,37.726044,36.123375,39.202507,38.033344,34.874187,36.00683,35.59127,38.199593
604,34.96238,37.773636,36.07197,39.12629,38.102684,34.997875,36.070484,35.649113,38.159454
605,35.0328,37.864594,36.06778,38.99955,38.19168,35.130566,36.141914,35.7534,38.062405
606,35.04486,37.92814,36.11416,38.84571,38.19855,35.211983,36.21808,35.907093,37.89843
607,35.00997,37.961716,36.167557,38.689484,38.159016,35.21077,36.274162,36.025864,37.772198
608,34.996796,38.027214,36.25924,38.542213,38.08111,35.16783,36.259888,36.113205,37.619133
609,34.957794,38.085567,36.348938,38.418716,37.999954,35.17063,36.285606,36.102608,37.459045
610,34.87906,38.117237,36.384357,38.223637,37.869244,35.143604,36.252457,36.04136,37.448112
611,34.787148,38.1749,36.35538,37.992813,37.695637,35.095234,36.236362,35.92517,37.523376
612,34.700253,38.146976,36.313366,37.756165,37.534336,35.086983,36.20162,35.800705,37.579372
613,34.623608,38.082752,36.257954,37.53341,37.36816,34.995632,36.188705,35.653328,37.656746
614,34.561325,38.016174,36.194733,37.383068,37.317566,34.90499,36.13029,35.643784,37.747547
615,34.49534,37.9252,36.13227,37.32926,37.358562,34.802845,36.00633,35.633396,37.784645
616,34.655907,37.843697,36.076027,37.46962,37.498447,34.76468,35.883785,35.707375,37.851944
617,34.813145,37.752323,36.04499,37.806675,37.743664,34.75613,35.753815,35.845463,37.90292
618,34.98042,37.711544,36.119434,38.04054,37.975807,34.819695,35.68136,36.03153,37.87985
619,35.110924,37.70553,36.141167,38.20196,38.238064,34.900528,35.71734,36.25688,37.850895
620,35.208424,37.67669,36.18748,38.327072,38.446125,34.981827,35.71227,36.448257,37.805782
621,35.273853,37.6788,36.166084,38.493755,38.562775,35.09469,35.728466,36.490696,37.741512
622,35.33194,37.739243,36.14309,38.61077,38.650475,35.153656,35.796444,36.48231,37.719112
623,35.327602,37.89249,36.06599,38.701164,38.72593,35.110283,35.903008,36.446808,37.64955
624,35.257385,37.977016,36.004333,38.78814,38.764236,35.076267,36.059734,36.430714,37.619377
625,35.154243,38.05703,36.01581,38.92126,38.742752,35.072266,36.17916,36.368073,37.565327
626,35.06784,38.106953,36.054916,39.090496,38.69866,35.119595,36.226562,36.29024,37.487553
627,34.976887,38.179268,36.12604,39.213,38.648968,35.161785,36.272926,36.10627,37.541985
628,34.87144,38.237335,36.163227,39.21443,38.613327,35.239048,36.311684,35.95359,37.54496
629,34.77153,38.290264,36.181202,39.24891,38.566998,35.24379,36.204594,35.69236,37.562614
630,34.730618,38.270348,36.181553,39.26484,38.485508,35.113552,36.06997,35.446293,37.621502
631,34.718033,38.224236,36.20227,39.291836,38.346195,35.039753,35.9535,35.213917,37.650154
632,34.708656,38.201683,36.31127,39.315346,38.16356,34.941097,35.864525,34.967457,37.656754
633,34.68634,38.18464,36.35871,39.364613,37.97959,34.841778,35.78334,34.804028,37.610054
634,34.674644,38.18631,36.376682,39.38954,37.777695,34.789085,35.792206,34.73777,37.637634
635,34.634026,38.12103,36.361477,39.42363,37.59797,34.751194,35.819466,34.71565,37.65289
636,34.592888,38.054565,36.287376,39.369366,37.4591,34.71765,35.848537,34.751617,37.644066
637,34.56245,37.937576,36.268448,39.236267,37.429886,34.65424,35.90297,34.85953,37.6737
638,34.580833,37.90589,36.26583,39.117878,37.4806,34.614414,35.97342,35.00415,37.72436
639,34.610485,37.898666,36.24411,39.011944,37.61716,34.64997,35.94273,35.148277,37.816223
640,34.654205,37.885696,36.233612,38.834164,37.740044,34.757866,35.945164,35.305965,37.913273
641,34.740868,37.816,36.160385,38.71748,37.830704,34.84468,36.032734,35.424427,37.989815
642,34.79802,37.80315,36.074112,38.663506,37.867466,34.961277,36.171646,35.52199,37.94438
643,34.881844,37.77675,35.95046,38.683743,37.9005,35.084854,36.3136,35.700764,37.85852
644,34.963154,37.778427,35.806145,38.73103,37.872005,35.211838,36.398594,35.922764,37.73262
645,35.043396,37.764347,35.711266,38.73171,37.811592,35.2567,36.44471,36.166794,37.639027
646,35.05365,37.756466,35.75044,38.70348,37.717728,35.296688,36.392918,36.41775,37.483856
647,34.978233,37.843307,35.731285,38.670574,37.595016,35.33513,36.269688,36.634533,37.443436
648,34.954636,37.959984,35.730095,38.670742,37.475456,35.317127,36.158443,37.00506,37.538437
649,34.9351,38.020332,35.795208,38.67827,37.458763,35.296776,36.06148,37.468414,37.623188
650,34.884594,38.065422,35.812027,38.73581,37.5166,35.256104,35.93395,38.04303,37.604286
651,34.835365,38.185036,35.93195,38.814373,37.5615,35.2168,35.826557,38.52818,37.618298
652,34.782864,38.214428,36.111496,38.92966,37.60752,35.16761,35.704018,38.934586,37.63352
653,34.715435,38.260586,36.269264,39.01081,37.60672,35.100166,35.658077,39.21759,37.64426
654,34.668976,38.230057,36.413586,39.150593,37.60681,35.01368,35.619774,39.36359,37.73365
655,34.646404,38.217945,36.570248,39.265278,37.630394,34.880127,35.662647,39.435875,37.81967
656,34.644302,38.22021,36.95321,39.331123,37.64361,34.82984,35.737667,39.367783,37.93929
657,34.710445,38.20206,37.443916,39.402855,37.65306,34.729122,35.92508,39.26403,37.952553
658,34.774574,38.1809,37.95209,39.422417,37.673073,34.634148,36.106094,39.092613,37.953087
659,34.896236,38.108685,38.353455,39.453896,37.741364,34.60116,36.196785,38.91678,37.967567
660,35.00937,38.03908,38.650597,39.50332,37.81952,34.70583,36.29924,38.704205,37.901634
661,35.09209,38.019833,38.94093,39.55757,37.953945,34.770523,36.40323,38.438763,37.786915
662,35.125484,37.969948,39.146957,39.614258,38.05121,34.921543,36.40888,38.15047,37.68272
663,35.071484,37.876396,39.327717,39.6676,38.019188,35.020565,36.35182,37.768936,37.571724
664,35.01422,37.811047,39.439583,39.725124,37.971012,35.12633,36.27457,37.375793,37.459633
665,34.995247,37.80861,39.4847,39.78266,37.94738,35.165806,36.275673,37.148384,37.51326
666,35.02396,37.854267,39.46769,39.84318,37.956036,35.209553,36.231064,37.022232,37.56844
667,35.072235,37.874035,39.430603,39.909664,37.88195,35.31305,36.134567,36.999725,37.691742
668,35.11627,37.948505,39.343487,39.97928,37.82453,35.389435,36.02142,37.179424,37.804005
669,35.15425,38.003708,39.252853,40.05142,37.822124,35.450806,35.921616,37.41882,37.89856
670,35.15627,38.067253,39.078297,40.12602,37.799515,35.478165,35.976913,37.75016,37.985634
671,35.120323,38.095287,38.836365,40.200962,37.739815,35.472233,35.996952,37.980507,38.120937
672,35.061043,38.130814,38.58642,40.276066,37.664288,35.472324,35.961697,38.14025,38.20185
673,34.968487,38.15276,38.282166,40.35279,37.54679,35.472027,35.917908,38.19916,38.300804
674,34.913506,38.095707,37.93482,40.431427,37.521465,35.311768,35.88436,38.19402,38.298046
675,34.87224,37.998295,37.54675,40.511612,37.495068,35.097366,35.898727,38.144363,38.260468
676,34.838104,37.900925,37.18903,40.549004,37.540573,34.945236,35.910397,38.111706,38.211308
677,34.833244,37.771942,37.025455,40.401882,37.555027,34.822426,35.87847,38.04415,38.09572
678,34.835278,37.60704,37.0579,40.279335,37.590782,34.7079,35.809258,37.855186,37.917843
679,34.84532,37.55549,37.24762,40.176968,37.638916,34.61194,35.66935,37.685516,37.79016
680,34.89573,37.56602,37.542732,40.094677,37.622623,34.518936,35.54715,37.554436,37.628876
681,34.955917,37.610844,37.864853,40.029472,37.55826,34.49877,35.46588,37.484436,37.500717
682,34.94756,37.685616,38.1047,39.97627,37.52646,34.821228,35.343334,37.55556,37.342228
683,34.96276,37.868156,38.26986,39.937344,37.572117,35.107143,35.09224,37.653893,37.388664
684,34.95789,38.11733,38.416824,39.913673,37.650665,35.337345,34.955254,37.671444,37.535305
685,34.903114,38.348743,38.478336,39.90162,37.710915,35.49579,34.858734,37.67855,37.740726
686,34.88147,38.50706,38.46737,39.90114,37.79289,35.583862,34.830994,37.68534,38.00384
687,34.868393,38.617844,38.423485,39.90863,37.923996,35.702045,34.786644,37.642563,38.183678
688,34.834404,38.740242,38.342567,39.923492,38.125526,35.818924,34.822407,37.66466,38.342426
689,34.79701,38.901,38.28562,39.94487,38.200924,35.95112,34.86,37.70711,38.40473
690,34.792404,39.026352,38.2867,39.974197,38.225758,36.063896,34.891857,37.763527,38.398636
691,34.80946,39.112625,38.265488,40.009487,38.211143,36.172867,34.887733,37.849583,38.422676
692,34.836517,39.171062,38.188416,40.04825,38.203815,36.236923,34.97226,37.91622,38.36275
693,34.878166,39.256046,38.05421,40.09364,38.169098,36.214363,35.03884,37.9459,38.22427
694,34.8964,39.273598,37.93952,40.14392,38.160927,36.185078,35.11994,37.942646,38.049496
695,34.872807,39.245895,37.776936,40.198624,38.141685,36.23336,35.297554,37.97249,37.907234
696,34.864918,39.10913,37.615376,40.258743,38.056957,36.257687,35.383915,38.04711,37.784912
697,34.866817,38.928024,37.498955,40.31995,37.912003,36.236862,35.40088,38.12702,37.66947
698,34.833015,38.73068,37.53443,40.38439,37.742714,36.223335,35.354992,38.19545,37.597054
699,34.75643,38.55975,37.57479,40.452812,37.532955,36.23722,35.326706,38.247017,37.58576
700,34.673714,38.400246,37.605087,40.52585,37.404514,36.22454,35.238586,38.316357,37.628662
701,34.658813,38.247086,37.67989,40.477474,37.421608,36.148922,35.100914,38.30744,37.668774
702,34.630478,38.081276,37.748764,40.43937,37.558014,36.025177,34.93136,38.252445,37.679077
703,34.549633,37.94955,37.849873,40.414333,37.647667,35.90168,34.771725,38.12733,37.67685
704,34.537304,37.829323,37.963688,40.3991,37.7343,35.751583,34.701866,38.00911,37.718285
705,34.56288,37.74231,38.106785,40.394005,37.801956,35.587734,34.658073,37.861145,37.803993
706,34.548847,37.64643,38.211014,40.402603,37.86181,35.40913,34.727974,37.738533,37.916847
707,34.54559,37.672436,38.285572,40.421204,37.986813,35.242146,34.83187,37.695206,38.018017
708,34.549023,37.7289,38.37978,40.447113,38.140743,35.016235,34.962223,37.627975,38.081173
709,34.60089,37.84118,38.465775,40.48117,38.291023,34.82482,35.070698,37.59324,38.118988
710,34.662376,37.993546,38.52791,40.520267,38.417152,34.736717,35.154457,37.609375,38.139755
711,34.738415,38.115475,38.602978,40.367195,38.53118,34.66858,35.221493,37.69081,38.13351
712,34.833244,38.24872,38.776237,40.23652,38.680096,34.626858,35.289726,37.781837,38.045353
713,34.936348,38.313576,38.856342,40.12632,38.824852,34.65929,35.384415,37.90511,37.92263
714,35.06931,38.37616,38.914925,40.038353,38.95014,34.765186,35.42413,38.014267,37.819145
715,35.16575,38.40161,38.91459,39.967945,39.100174,34.85354,35.38961,38.08644,37.649925
716,35.202553,38.442642,38.933167,39.91417,39.168083,34.94173,35.314583,38.23719,37.551857
717,35.164783,38.384193,38.940178,39.87621,39.211334,34.98011,35.265095,38.34646,37.501244
718,35.162262,38.28167,38.877815,39.8506,39.20354,35.052284,35.1268,38.429752,37.55887
719,35.11033,38.20771,38.791008,39.838226,39.197823,35.063904,35.043266,38.437206,37.690388
720,35.058968,38.104828,38.721375,39.83777,39.138115,35.14148,34.95414,38.39148,37.839417
721,35.04014,38.067425,38.646034,39.847992,39.050804,35.189228,34.929737,38.325882,37.989895
722,34.992,38.079693,38.56205,39.86908,38.980965,35.230927,34.982418,38.25242,38.065125
723,34.94372,38.097343,38.46292,39.90068,38.949425,35.184628,35.00472,38.14658,38.046368
724,34.940228,38.104294,38.354294,39.94191,38.913857,35.138817,35.022034,37.995903,37.98796
725,34.956287,38.135506,38.290936,39.989716,38.860985,35.170956,35.03681,37.824707,37.914627
726,34.996147,38.139267,38.155476,40.044373,38.829926,35.139847,35.035683,37.575428,37.85553
727,35.02346,38.139977,38.008446,40.102875,38.84195,35.115246,34.963703,37.4028,37.78041
728,35.06856,38.266644,37.896553,40.16623,38.85755,35.13202,34.86342,37.37722,37.69128
729,35.097095,38.397713,37.82034,40.235546,38.859474,35.127018,34.819027,37.497673,37.585426
730,35.113342,38.542007,37.84678,40.307426,38.809708,35.11014,34.770668,37.7286,37.544666
731,35.075474,38.68221,37.921604,40.386684,38.777466,35.106773,34.762154,37.94777,37.59839
732,35.05668,38.758186,37.99133,40.469475,38.760357,35.106472,34.845142,38.141335,37.66236
733,35.069347,38.82109,38.08317,40.55484,38.774837,35.078762,34.982155,38.31965,37.68352
734,35.029854,38.869473,38.141197,40.488808,38.796585,35.061394,35.1004,38.370136,37.700066
735,34.9757,38.92894,38.15008,40.43805,38.85107,35.045986,35.29194,38.309616,37.736412
736,34.88011,38.9561,38.13631,40.402126,38.890953,35.030804,35.437943,38.298447,37.767475
737,34.826736,38.900692,38.037006,40.381104,38.912376,35.006805,35.508446,38.184322,37.876625
738,34.82066,38.830475,37.942684,40.373276,38.913376,34.96862,35.65888,37.971123,37.913296
739,34.861504,38.775963,37.817436,40.378227,38.892094,34.88853,35.832947,37.824707,37.884705
740,34.89541,38.79153,37.715378,40.394447,38.843666,34.870182,35.991287,37.66188,37.79401
741,34.95506,38.85492,37.59815,40.42035,38.73677,34.878853,36.091633,37.614037,37.768208
742,35.03335,38.937622,37.507385,40.456886,38.60725,34.859364,36.192772,37.57722,37.725372
743,35.1203,38.974945,37.454468,40.498665,38.45621,34.884644,36.217873,37.605457,37.684753
744,35.20675,38.919888,37.55932,40.54984,38.26734,34.960426,36.16725,37.72606,37.667355
745,35.276188,38.86916,37.669216,40.55552,38.0769,35.08087,36.13235,37.784866,37.712086
746,35.299225,38.948757,37.80776,40.430115,37.86363,35.20087,36.00905,37.811264,37.719368
747,35.20427,38.997337,38.032024,40.327667,37.64474,35.322292,35.893074,37.77263,37.789562
748,35.08121,39.03103,38.24092,40.245323,37.498257,35.40165,35.865204,37.786907,37.917324
749,34.959663,39.08132,38.30063,40.18081,37.500267,35.467567,35.831413,37.83119,37.993572
750,34.841724,39.070236,38.303535,40.133324,37.550484,35.449593,35.7439,37.865784,38.07095
751,34.743637,39.09861,38.310356,40.098557,37.615166,35.416733,35.794605,37.92325,38.11026
752,34.659492,39.01875,38.280422,40.077465,37.743355,35.364708,35.782856,37.930008,38.085167
753,34.604347,38.92541,38.29876,40.069977,37.858494,35.280922,35.854107,37.939816,38.072277
754,34.56595,38.80037,38.30132,40.07544,37.93471,35.251877,35.905777,37.89428,38.069355
755,34.564358,38.837555,38.30636,40.092964,37.99029,35.19753,36.00117,37.860203,38.022522
756,34.632282,38.906704,38.277603,40.124073,38.023197,35.036606,36.06391,37.836887,37.914032
757,34.757137,39.032604,38.207733,40.163574,37.99742,34.866135,36.114536,37.840736,37.760303
758,34.881783,39.201054,38.086792,40.211586,37.89455,34.73291,36.135036,37.827805,37.62617
759,34.978172,39.24587,37.95372,40.267967,37.831974,34.574566,36.118958,37.87199,37.494835
760,35.050007,39.248928,37.74444,40.330334,37.757835,34.50361,36.082317,37.85453,37.446686
761,35.08637,39.161633,37.68579,40.398956,37.758503,34.475395,36.07584,37.825893,37.508198
762,35.173904,39.11343,37.60854,40.47648,37.770622,34.782547,35.992073,37.80445,37.657417
763,35.245594,39.068542,37.57915,40.558445,37.73834,35.10505,35.905457,37.72488,37.817776
764,35.26074,39.118973,37.619564,40.417576,37.74027,35.408047,35.881386,37.730446,37.90172
765,35.226738,39.065838,37.729126,40.303192,37.85228,35.645725,35.887787,37.786613,38.071167
766,35.210762,39.006588,37.90182,40.213623,38.033745,35.907543,35.911255,37.787254,38.179703
767,35.169884,38.92733,38.07342,40.14077,38.151985,36.19173,35.957474,37.80166,38.26648
768,35.155903,38.894775,38.18459,40.087746,38.22126,36.349503,36.03167,37.867844,38.25627
769,35.096676,38.802483,38.305973,40.052387,38.354973,36.428448,36.153038,37.881557,38.171787
770,35.02926,38.702694,38.352642,40.03674,38.46174,36.48634,36.293736,37.928223,38.064354
771,34.95141,38.621918,38.46165,40.036434,38.55399,36.54955,36.410187,38.012413,37.977833
772,34.890495,38.573048,38.50483,40.047523,38.64624,36.777004,36.448196,38.143898,37.847622
773,34.829727,38.587524,38.560913,40.072475,38.66838,37.06467,36.424065,38.275894,37.735584
774,34.738472,38.657505,38.64592,40.109047,38.668095,37.487217,36.370796,38.31097,37.605213
775,34.68618,38.79428,38.723503,40.155266,38.710358,37.922485,36.2681,38.329037,37.527702
776,34.692486,38.92574,38.785965,40.20923,38.78653,38.250717,36.207726,38.28914,37.43419
777,34.720154,39.12637,38.747997,40.270634,38.901962,38.503975,36.108707,38.222206,37.500015
778,34.7294,39.327423,38.666077,40.336506,39.069542,38.700356,36.07039,38.0587,37.59161
779,34.785744,39.507595,38.66327,40.410477,39.221256,38.821022,36.06701,37.854176,37.73095
780,34.847897,39.680084,38.61233,40.489056,39.32473,38.951214,35.978912,37.653885,37.893234
781,34.878487,39.844357,38.635323,40.574844,39.32489,39.02751,35.8875,37.51005,37.994453
782,34.927162,40.001965,38.678024,40.602177,39.306797,39.11209,35.83545,37.40073,38.04406
783,35.013638,40.15238,38.72057,40.442623,39.279003,39.122944,35.81292,37.481865,38.021534
784,35.106842,40.29992,38.74416,40.311516,39.183857,39.101482,35.800934,37.673122,37.923134
785,35.213615,40.44258,38.779846,40.20746,39.039738,38.96624,35.80839,37.85918,37.792492
786,35.315556,40.58143,38.850277,40.127502,38.902264,38.75968,35.770603,38.12654,37.766132
787,35.333424,40.57452,38.935257,40.06684,38.78082,38.565388,35.782204,38.37701,37.67693
788,35.348618,40.385918,38.99814,40.028095,38.633713,38.451775,35.722572,38.486313,37.60792
789,35.355003,40.223724,39.06723,40.002396,38.42279,38.245174,35.75142,38.526337,37.6566
790,35.374195,40.08825,39.072433,39.98934,38.212093,38.048096,35.775642,38.604122,37.687096
791,35.359726,39.976692,39.071625,39.9914,38.042953,37.810497,35.90097,38.65388,37.767982
792,35.335144,39.889427,39.05732,40.00815,37.919228,37.58037,35.97221,38.716164,37.89675
793,35.315746,39.82385,39.00037,40.035507,37.79677,37.391026,36.05652,38.708984,37.956383
794,35.28516,39.78071,38.926155,40.07306,37.706978,37.312176,36.08967,38.656067,38.04428
795,35.24506,39.755417,38.850315,40.12114,37.62304,37.297913,36.089607,38.51539,38.12263
796,35.202415,39.744904,38.676678,40.17727,37.551758,37.34968,36.098045,38.334587,38.165867
797,35.17563,39.745674,38.495674,40.242325,37.564552,37.559753,36.168404,38.20349,38.185974
798,35.108025,39.758476,38.290554,40.311966,37.63403,37.74364,36.18669,38.042183,38.207344
799,35.050503,39.78199,38.15206,40.38763,37.775604,37.952446,36.111816,37.932526,38.22801
800,35.031467,39.8165,37.970688,40.46851,37.990673,38.05016,36.080353,37.81077,38.22698
801,35.019142,39.86097,37.795235,40.553474,38.185062,38.130684,36.025093,37.722824,38.243954
802,34.965557,39.91104,37.716682,40.481644,38.309044,38.24543,36.05304,37.639614,38.27339
803,34.92323,39.97077,37.670273,40.429516,38.36917,38.294086,36.1049,37.5643,38.193436
804,34.933464,40.03878,37.678505,40.396698,38.36899,38.27942,36.13457,37.49617,38.134415
805,34.992306,40.114235,37.67132,40.38237,38.394432,38.19004,36.193947,37.490105,38.06193
806,34.949467,40.19358,37.6847,40.38205,38.36822,38.09656,36.14059,37.65461,37.960033
807,34.91059,40.278847,37.800423,40.391785,38.316536,37.912724,36.123013,37.725693,37.930077
808,34.882786,40.368996,37.98108,40.41075,38.17545,37.68226,36.08653,37.883904,37.885715
809,34.85084,40.462833,38.138542,40.44252,38.03168,37.448486,36.014942,38.028496,37.837135
810,34.825138,40.56013,38.293045,40.485756,37.8519,37.43831,35.939564,38.21607,37.854473
811,34.848022,40.514435,38.46876,40.539818,37.663773,37.57148,35.92726,38.272903,37.85445
812,34.918472,40.32075,38.640312,40.445423,37.52157,37.7342,35.91352,38.40543,37.839767
813,34.987015,40.159893,38.758133,40.373642,37.46724,37.867096,35.91018,38.485123,37.900185
814,35.03664,40.02911,38.91239,40.32014,37.492115,38.050045,35.975544,38.534046,37.9828
815,34.986526,39.925262,39.044075,40.287636,37.688904,38.2079,36.095177,38.532017,38.019135
816,34.936287,39.84295,39.23995,40.27456,37.88176,38.27917,36.11332,38.54192,38.029358
817,34.92839,39.78063,39.41826,40.273994,38.08457,38.361816,36.16845,38.48714,38.03606
818,34.941963,39.73576,39.58995,40.28997,38.27273,38.329254,36.256893,38.29428,37.96638
819,34.975456,39.705994,39.746807,40.319042,38.363003,38.24743,36.277443,38.122025,37.83606
820,35.028896,39.691628,39.892475,40.359932,38.468174,38.11174,36.245308,37.90627,37.70513
821,35.096657,39.69353,40.024124,40.41122,38.569424,38.013607,36.132423,37.65683,37.612423
822,35.157436,39.708107,40.147484,40.473213,38.751873,37.97284,36.049816,37.45646,37.58295
823,35.180717,39.737034,40.262814,40.54364,38.918167,37.8483,35.963352,37.384216,37.56629
824,35.196926,39.777954,40.373375,40.4331,39.07661,37.684658,35.880947,37.436047,37.648506
825,35.15255,39.829086,40.479786,40.345783,39.278797,37.537796,35.815105,37.663864,37.71267
826,35.102837,39.88626,40.581287,40.28074,39.422035,37.366924,35.866505,37.938732,37.80321
827,35.014885,39.949852,40.55643,40.234715,39.501423,37.367798,35.929886,38.144333,37.961494
828,34.968937,40.02039,40.348705,40.207275,39.556534,37.48086,36.020813,38.275105,38.085495
829,34.939617,40.095253,40.16954,40.195923,39.59597,37.743923,36.08468,38.399223,38.19924
830,34.92989,40.17634,40.014183,40.202232,39.627586,37.94686,36.08699,38.513363,38.3117
831,34.900017,40.262672,39.88216,40.220795,39.6489,38.136772,36.002785,38.70508,38.407776
832,34.863007,40.35285,39.76931,40.252995,39.66862,38.248154,35.903423,38.822525,38.44997
833,34.85476,40.446915,39.677467,40.297455,39.676727,38.355087,35.92964,38.87429,38.460007
834,34.895714,40.54544,39.604618,40.351593,39.67928,38.43955,35.975796,38.94094,38.375137
835,34.914467,40.51272,39.54857,40.41623,39.67236,38.45978,36.055683,39.0289,38.25176
836,34.894356,40.367718,39.50586,40.489185,39.659576,38.428307,36.13452,39.137257,38.091385
837,34.897587,40.252594,39.47536,40.566612,39.641045,38.383316,36.19001,39.20839,37.903664
838,34.872265,40.163425,39.372856,40.59204,39.613365,38.29357,36.19759,39.26076,37.707367
839,34.87049,40.097355,39.288635,40.4536,39.58899,38.164177,36.143723,39.189056,37.43292
840,34.868187,40.05114,39.13444,40.344055,39.559322,37.985767,36.13216,39.051956,37.45189
841,34.934143,40.023624,38.96372,40.259277,39.530563,37.839703,36.148277,38.93844,37.60443
842,34.99506,40.012917,38.79938,40.191776,39.49247,37.7061,36.092667,38.83036,37.742283
843,35.05507,40.01719,38.597202,40.147514,39.421265,37.576218,36.036366,38.712044,37.859802
844,35.022377,40.035202,38.457542,40.121727,39.322754,37.52264,36.00794,38.602646,38.06057
845,35.006668,40.06607,38.331303,40.111485,39.15549,37.56064,36.006775,38.491047,38.302128
846,34.98082,40.106205,38.263588,40.120064,38.939228,37.617878,35.95314,38.348656,38.48681
847,34.930836,40.154926,38.205868,40.14301,38.811165,37.66657,35.86995,38.12588,38.660862
848,34.90448,40.21095,38.07119,40.17694,38.702515,37.71814,35.857376,37.99781,38.818123
849,34.866333,40.277336,37.959766,40.224895,38.660347,37.79222,35.907284,37.895607,38.957737
850,34.81756,40.3514,37.912125,40.279617,38.60585,37.854305,35.93309,37.76597,39.14013
851,34.813046,40.4321,37.909576,40.34327,38.556324,37.857872,36.057808,37.71991,39.341827
852,34.84074,40.517384,38.011826,40.417713,38.535374,37.86329,36.12882,37.692703,39.456635
853,34.86064,40.47563,38.018982,40.501495,38.60434,37.764946,36.20178,37.68145,39.53425
854,34.858658,40.45073,38.098125,40.50013,38.595024,37.76467,36.29557,37.643314,39.600914
855,34.865097,40.443497,38.197746,40.34712,38.641907,37.806297,36.402496,37.580894,39.65533
856,34.905815,40.45098,38.295734,40.22569,38.6736,37.851215,36.453117,37.524414,39.701347
857,34.935913,40.471573,38.337578,40.13267,38.64866,37.840664,36.428276,37.52665,39.739212
858,35.00952,40.50555,38.382633,40.061302,38.649525,37.808723,36.34322,37.630104,39.77159
859,35.111122,40.40514,38.468563,40.009895,38.678337,37.780273,36.261833,37.69291,39.795372
860,35.23786,40.329605,38.457962,39.977814,38.673428,37.801266,36.152397,37.77726,39.817463
861,35.320763,40.27664,38.33747,39.964134,38.73399,37.81913,36.007874,37.933773,39.836258
862,35.386227,40.243656,38.17066,39.968334,38.8193,37.882935,35.864925,38.05503,39.849743
863,35.4278,40.227814,38.056816,39.986717,38.891636,37.972473,35.769157,38.173134,39.86031
864,35.414703,40.226456,38.04743,40.01853,38.988625,38.063343,35.698425,38.3025,39.86915
865,35.369514,40.24004,38.09396,40.062443,39.102737,38.08864,35.64889,38.38029,39.87022
866,35.34271,40.265144,38.10032,40.116867,39.27253,38.0572,35.62615,38.450733,39.868244
867,35.30481,40.301052,38.18591,40.181232,39.388077,37.89285,35.75865,38.528957,39.866547
868,35.273705,40.344532,38.23385,40.25454,39.456238,37.662567,35.91366,38.607655,39.86959
869,35.264755,40.399902,38.289486,40.336235,39.454475,37.46223,36.050922,38.668648,39.869167
870,35.209194,40.46235,38.40092,40.42451,39.337723,37.395237,36.300568,38.73022,39.856285
871,35.143654,40.532753,38.426464,40.52091,39.194595,37.506565,36.46987,38.82334,39.83917
872,35.06997,40.4904,38.412834,40.54177,39.063087,37.646496,36.530476,38.947,39.82014
873,35.03187,40.46445,38.471066,40.525673,38.927025,37.803894,36.83815,39.00968,39.798492
874,35.02728,40.45489,38.50588,40.422165,38.839195,37.943184,37.325996,39.128876,39.771942
875,34.95652,40.460884,38.521206,40.341743,38.776894,37.965687,37.869667,39.306114,39.745895
876,34.8934,40.479176,38.59082,40.283215,38.766994,37.91045,38.385204,39.41015,39.71969
877,34.911057,40.51026,38.687683,40.24459,38.759224,37.8985,38.766457,39.448143,39.694252
878,34.93013,40.279255,38.79651,40.22477,38.790775,37.83551,39.07947,39.509373,39.673836
879,34.98484,40.087257,38.875,40.22111,38.8155,37.771507,39.27544,39.563488,39.655052
880,35.059357,39.929886,38.93934,40.233646,38.86028,37.677258,39.395287,39.612667,39.63166
881,35.13006,39.80088,39.011196,40.262276,38.921646,37.584488,39.487633,39.653152,39.60659
882,35.18131,39.700275,39.10832,40.30561,38.92034,37.5478,39.458687,39.683445,39.587784
883,35.232067,39.623196,39.174988,40.361534,39.00155,37.44819,39.327343,39.707443,39.571526
884,35.264164,39.5696,39.26606,40.429485,39.13915,37.48696,39.236324,39.726418,39.553223
885,35.197906,39.53827,39.283333,40.5058,39.254463,37.573723,39.12656,39.74015,39.53568
886,35.11342,39.526993,39.231934,40.475796,39.356003,37.680775,38.97834,39.74654,39.524616
887,35.046505,39.534412,39.194675,40.464912,39.384148,37.896294,38.82133,39.74681,39.51116
888,34.956364,39.558445,39.202705,40.47208,39.338303,38.06239,38.69097,39.747658,39.49582
889,34.912704,39.595097,39.22848,40.49195,39.262646,38.176224,38.578453,39.74546,39.428944
890,34.95646,39.643932,39.196854,40.526768,39.154446,38.25434,38.44468,39.7424,39.35286
891,34.96331,39.704533,39.0425,40.399235,38.98798,38.306976,38.294952,39.73235,39.3129
892,34.96886,39.774597,38.838142,40.2979,38.92838,38.314552,38.032364,39.72555,39.15725
893,35.004948,39.852234,38.665974,40.223038,38.92268,38.30918,37.773663,39.715504,38.990265
894,35.023464,39.939304,38.62628,40.17157,38.953033,38.293217,37.54853,39.70208,38.791798
895,35.008842,40.03186,38.617508,40.142433,39.011642,38.240425,37.35668,39.686207,38.67331
896,35.02518,40.131485,38.706627,40.13414,39.05256,38.179398,37.2937,39.66906,38.65555
897,35.064686,40.235283,38.798798,40.143555,39.056736,38.020905,37.398094,39.65232,38.59488
898,35.095108,40.344284,38.950462,40.16953,39.01913,37.89768,37.55105,39.632835,38.55496
899,35.111607,40.45632,38.99661,40.210285,38.974724,37.84809,37.74311,39.613995,38.609276
900,35.12353,40.573097,39.099804,40.26316,38.864857,37.8646,37.918526,39.589302,38.73044
901,35.12046,40.4868,39.068806,40.327003,38.710167,37.85393,38.05342,39.572033,38.84191
902,35.12294,40.42244,39.088478,40.401085,38.559166,37.791653,38.227642,39.557064,39.091385
903,35.11872,40.38042,39.075718,40.483723,38.459976,37.673218,38.38983,39.548717,39.324875
904,35.115517,40.35915,39.089504,40.575195,38.347538,37.535866,38.53902,39.539463,39.539024
905,35.08741,40.3545,39.050793,40.563194,38.174774,37.451565,38.64595,39.530907,39.734837
906,35.049892,40.367546,39.02677,40.46819,38.044685,37.59513,38.744606,39.526333,39.90913
907,35.01705,40.395164,38.92798,40.39947,37.92639,37.77356,38.813614,39.521095,40.06639
908,34.984295,40.435944,38.884945,40.355717,37.809414,37.89061,38.832474,39.51561,40.210163
909,34.943844,40.487465,38.74946,40.33148,37.7451,37.97409,38.89081,39.513004,40.345825
910,34.937767,40.549706,38.704494,40.325565,37.743195,37.999847,38.975086,39.512295,40.470253
911,34.93944,40.543385,38.58045,40.336895,37.8146,37.99321,39.02712,39.51028,40.581398
912,34.969936,40.49539,38.554512,40.3631,37.85858,37.999004,39.00139,39.51246,40.521324
913,34.99726,40.464817,38.632877,40.4036,38.04388,38.112152,38.963764,39.509876,40.321484
914,35.016087,40.451164,38.6822,40.457703,38.266983,38.163445,38.964497,39.512474,40.145996
915,35.05242,40.45294,38.78512,40.525566,38.51367,38.21467,38.96781,39.51898,39.985424
916,35.050983,40.470436,38.81221,40.473167,38.696156,38.284615,38.953964,39.524155,39.843163
917,34.982086,40.502556,38.75964,40.442333,38.909824,38.318455,39.039883,39.528244,39.716827
918,34.87109,40.415398,38.760838,40.42903,39.101578,38.350636,39.14264,39.526405,39.60754
919,34.77179,40.353657,38.800545,40.431137,39.251575,38.254707,39.209396,39.5234,39.5124
920,34.714985,40.31246,38.877907,40.450768,39.3667,38.08367,39.20585,39.51378,39.431435
921,34.66136,40.289948,38.994453,40.48427,39.450237,37.90489,39.073227,39.499283,39.361843
922,34.567417,40.286003,39.201813,40.530804,39.442802,37.71804,38.861748,39.46738,39.24
923,34.57523,40.29654,39.461365,40.37536,39.478294,37.631847,38.599598,39.33241,39.107418
924,34.61422,40.321777,39.6008,40.251366,39.498745,37.682484,38.36104,39.185173,39.013702
925,34.642487,40.358337,39.740105,40.155964,39.533607,37.786293,38.065845,39.006363,38.960865
926,34.66581,40.40819,39.874702,40.0882,39.57009,37.930565,37.815815,38.80716,38.992794
927,34.73023,40.46695,40.00688,40.043705,39.60203,38.106503,37.5264,38.67802,39.01844
928,34.84659,40.536102,40.13757,40.018913,39.63115,38.233864,37.311935,38.609497,39.00703
929,34.918747,40.42863,40.264423,40.013657,39.654152,38.273376,37.268597,38.58896,39.013363
930,35.02278,40.34771,40.387794,40.026913,39.67453,38.189766,37.365234,38.549385,39.010914
931,35.15336,40.288017,40.509556,40.057896,39.692566,38.037224,37.667202,38.532192,38.908363
932,35.279884,40.250275,40.41338,40.104366,39.706917,37.88527,37.9645,38.60669,38.771614
933,35.43862,40.231796,40.337814,40.16368,39.719532,37.711624,38.29481,38.62045,38.644497
934,35.49324,40.23043,40.280197,40.236237,39.729385,37.591812,38.602123,38.613335,38.5194
935,35.468643,40.243965,40.23764,40.31935,39.741795,37.55453,38.842674,38.568428,38.476814
936,35.415085,40.27279,40.208157,40.413143,39.751953,37.550316,38.9984,38.523117,38.368073
937,35.303955,40.316723,40.194782,40.514885,39.763,37.50692,39.166405,38.50718,38.295876
938,35.204437,40.372597,40.19397,40.527424,39.771496,37.38563,39.242424,38.553738,38.228107
939,35.141632,40.438454,40.20035,40.46145,39.779606,37.379864,39.283188,38.65824,38.115753
940,35.01327,40.513954,40.216774,40.420067,39.79046,37.53875,39.317474,38.784927,37.977688
941,34.839355,40.438965,40.243134,40.399887,39.801044,37.76973,39.219093,38.817783,37.77683
942,34.643654,40.38816,40.27894,40.39891,39.816483,37.962997,39.027565,38.876938,37.53367
943,34.499664,40.35621,40.32364,40.412445,39.8314,38.057194,38.853615,38.894283,37.370403
944,34.640945,40.345016,40.37628,40.44323,39.843628,38.124115,38.592003,38.879986,37.37679
945,34.819023,40.349083,40.434486,40.48831,39.857353,38.113712,38.35135,38.901455,37.50628
946,34.985603,40.367847,40.498657,40.544567,39.873222,38.05749,38.14102,39.002045,37.68658
947,35.098373,40.400787,40.569424,40.43878,39.890923,38.067333,37.90709,39.149147,37.894665
948,35.17729,40.446407,40.46501,40.360363,39.907673,38.092075,37.67598,39.236202,38.15082
949,35.238262,40.505753,40.383404,40.302734,39.926857,38.09929,37.506927,39.25093,38.451103
950,35.254135,40.340904,40.322144,40.26594,39.945545,38.097046,37.353657,39.207092,38.73569
951,35.198906,40.210033,40.280197,40.25223,39.961197,38.03251,37.25259,39.16761,38.941437
952,35.125862,40.10945,40.253212,40.2554,39.980244,38.024826,37.31304,39.066463,39.04949
953,35.06388,40.034927,40.24172,40.276558,40.00017,37.97043,37.48534,39.00379,39.14529
954,35.028976,39.984077,40.24503,40.310753,40.020535,37.929607,37.799614,38.95615,39.224228
955,35.000942,39.955853,40.25742,40.359047,40.037792,37.91764,38.11651,38.859985,39.300583
956,34.919598,39.9476,40.282906,40.42101,40.05195,37.885277,38.404854,38.80588,39.31468
957,34.793564,39.957394,40.318993,40.494934,40.069916,37.874275,38.643005,38.781937,39.280167
958,34.735424,39.984333,40.365116,40.580284,40.08574,37.87316,38.899284,38.76851,39.261925
959,34.6859,40.02455,40.419636,40.616146,40.1037,37.85112,39.16992,38.777344,39.22099
960,34.694447,40.077953,40.481007,40.495872,40.12448,37.79033,39.3907,38.784317,39.207176
961,34.80571,40.14382,40.54771,40.40246,40.1426,37.840076,39.531616,38.90454,39.134823
962,34.941074,40.221718,40.463055,40.337822,40.154556,37.866573,39.64045,38.91195,39.075977
963,35.054413,40.308693,40.39819,40.295143,40.167778,37.894424,39.7103,38.9933,39.011585
964,35.177845,40.40423,40.35454,40.274193,40.18647,37.879135,39.755615,39.079773,38.9842
965,35.314003,40.506943,40.328495,40.27374,40.203545,37.8976,39.765575,39.165874,38.895367
966,35.40283,40.521442,40.318165,40.292763,40.219276,37.885868,39.76,39.13827,38.786087
967,35.477142,40.3189,40.322334,40.33004,40.236927,37.880844,39.743263,39.14617,38.663208
968,35.531128,40.153667,40.33751,40.381676,40.251297,37.84415,39.72367,39.120464,38.667656
969,35.576942,40.022,40.363922,40.44807,40.264877,37.764652,39.7025,39.075264,38.69271
970,35.581505,39.917957,40.400806,40.52704,40.28075,37.68121,39.67948,38.918148,38.595142
971,35.656364,39.84105,40.446194,40.412178,40.299835,37.510914,39.654816,38.84882,38.493862
972,35.75604,39.78839,40.49951,40.325764,40.320923,37.384407,39.62491,38.76603,38.39792
973,35.912483,39.75872,40.559837,40.262512,40.341904,37.430233,39.593334,38.791077,38.322887
974,36.109276,39.74929,40.42068,40.22529,40.36261,37.67346,39.560642,38.863205,38.33156
975,36.360912,39.75942,40.30829,40.20945,40.38807,37.867725,39.525803,38.923676,38.336147
976,36.51152,39.78615,40.220383,40.214417,40.417572,38.011112,39.49133,38.98346,38.397804
977,36.755154,39.825935,40.15454,40.236732,40.447857,38.207054,39.45952,39.09673,38.332855
978,37.07393,39.87841,40.10903,40.273094,40.478935,38.397305,39.40777,39.23642,38.18608
979,37.426422,39.94323,40.079113,40.323433,40.511753,38.51694,39.289543,39.308243,38.074444
980,37.862583,40.019753,40.065887,40.386566,40.367702,38.658794,39.208366,39.28634,38.067333
981,38.20088,40.10314,40.067646,40.462204,40.241684,38.763344,39.09532,39.240707,38.11989
982,38.476704,40.19468,40.08046,40.548534,40.13413,38.827328,38.923225,39.191536,38.077507
983,38.661934,40.29437,40.10657,40.47271,40.03916,38.90509,38.783466,39.101467,38.05739
984,38.817234,40.399788,40.14442,40.422638,39.95805,38.950775,38.590527,38.987293,37.93438
985,38.88797,40.511955,40.18822,40.3974,39.884644,39.019424,38.3828,38.925354,37.825523
986,38.920322,40.44243,40.24151,40.39523,39.824715,39.02191,38.17749,38.87246,37.75663
987,38.923885,40.39544,40.30255,40.41288,39.775925,38.959133,37.982044,38.81446,37.70942
988,38.904037,40.36944,40.371456,40.445168,39.7393,38.896645,37.860645,38.797714,37.723465
989,38.873253,40.363594,40.446243,40.491886,39.706894,38.837337,37.7981,38.861374,37.82074
990,38.774837,40.372864,40.527664,40.549984,39.68377,38.82413,37.754864,38.94309,37.860123
991,38.71067,40.397385,40.38103,40.483883,39.666588,38.773228,37.778175,39.031475,37.885513
992,38.577152,40.43687,40.262383,40.44172,39.650192,38.756386,37.73311,39.084877,37.93588
993,38.45259,40.487694,40.170235,40.423935,39.63794,38.816624,37.763268,39.167015,37.969498
994,38.321575,40.550106,40.102196,40.42517,39.633644,38.848553,37.796486,39.222973,37.988167
995,38.1921,40.434128,40.053658,40.445175,39.63915,38.904114,37.82293,39.323074,38.019093
996,38.073364,40.346485,40.023266,40.482285,39.65031,38.91134,37.879482,39.318657,37.98588
997,37.962524,40.285397,40.007805,40.53585,39.66526,38.97019,37.914368,39.325806,38.057583
998,37.841595,40.246986,40.00709,40.49464,39.683235,38.95255,37.867577,39.300297,38.110115
999,37.789345,40.23032,40.020638,40.476498,39.705315,38.955612,37.88905,39.28179,38.172028
1000,37.754948,40.232143,40.04435,40.477234,39.731415,39.014942,37.788055,39.22622,38.17623
1001,37.67484,40.25033,40.079494,40.49612,39.758957,38.98778,37.663177,39.04796,38.177628
1002,37.540825,40.283535,40.12418,40.53358,39.790756,39.02071,37.528915,38.830322,38.181313
1003,37.486862,40.331764,40.177925,40.367493,39.825676,39.01449,37.437874,38.683853,38.094418
1004,37.46947,40.392147,40.239502,40.236767,39.863144,38.96846,37.587223,38.677166,38.081394
1005,37.520267,40.46393,40.308483,40.136234,39.904,38.982887,37.743427,38.597218,38.035072
1006,37.60807,40.546272,40.384502,40.066486,39.94644,39.006073,37.92498,38.50703,38.002342
1007,37.62088,40.477325,40.466885,40.023632,39.992218,39.045555,38.041203,38.50895,37.983845
1008,37.645348,40.430256,40.555145,40.00294,40.03781,38.985943,38.153736,38.596794,37.986996
1009,37.701008,40.405495,40.4973,40.005825,40.08551,38.865562,38.269398,38.679363,38.056744
1010,37.721638,40.400143,40.459145,40.027378,40.13145,38.745937,38.31549,38.848495,38.19711
1011,37.76246,40.41032,40.43895,40.066166,40.176964,38.548195,38.402145,38.987946,38.266537
1012,37.868263,40.43741,40.4335,40.12053,40.224747,38.388706,38.377136,38.998962,38.287933
1013,37.94672,40.478268,40.443275,40.18978,40.27636,38.23079,38.31426,38.94518,38.177254
1014,37.991146,40.533524,40.467506,40.270653,40.32663,38.062054,38.18315,38.977398,38.068993
1015,37.970554,40.357307,40.504448,40.365242,40.37558,37.86273,38.186893,39.023148,38.010925
1016,37.90359,40.216553,40.38353,40.469696,40.42816,37.67987,38.203987,39.09523,37.9962
1017,37.79606,40.107063,40.288452,40.582565,40.482143,37.57943,38.201202,39.195267,37.994663
1018,37.686764,40.025635,40.215816,40.599163,40.535004,37.57306,38.096046,39.19511,38.057716
1019,37.679947,39.970463,40.163826,40.452732,40.479137,37.590107,37.941486,39.104053,38.146297
1020,37.65061,39.93779,40.129032,40.34036,40.43274,37.625523,37.887737,38.92209,38.262665
1021,37.60052,39.927204,40.112778,40.258488,40.393394,37.65915,37.896374,38.747406,38.394993
1022,37.551193,39.93711,40.111763,40.205437,40.364323,37.659695,37.953487,38.639324,38.51006
1023,37.534508,39.96314,40.124367,40.17758,40.34347,37.671608,38.087753,38.64879,38.601322
1024,37.63708,40.003876,40.14907,40.170647,40.329376,37.725456,38.176792,38.68596,38.870872
1025,37.796124,40.05736,40.185974,40.183357,40.324886,37.806286,38.183212,38.749084,39.122242
1026,38.06881,40.124187,40.232735,40.21338,40.328056,37.83448,38.250534,38.79467,39.354103
1027,38.298286,40.20262,40.289574,40.261803,40.338306,37.813175,38.24528,38.872406,39.520454
1028,38.494694,40.291878,40.355644,40.326523,40.35231,37.89232,38.193108,39.052685,39.677643
1029,38.584896,40.391136,40.429924,40.405575,40.36995,37.940838,38.06617,39.092346,39.82754
1030,38.6861,40.498863,40.510708,40.497627,40.391068,38.006504,37.946518,39.19241,39.971233
1031,38.754055,40.615387,40.441757,40.600555,40.41601,38.111,37.76368,39.258934,40.109085
1032,38.84107,40.46487,40.395485,40.581177,40.445198,38.145218,37.592552,39.32624,40.24067
1033,38.96809,40.347336,40.368237,40.442772,40.479313,38.184082,37.460068,39.299614,40.36608
1034,39.0701,40.260147,40.357067,40.339005,40.5183,38.16873,37.57352,39.21369,40.48402
1035,39.111095,40.199036,40.359043,40.264397,40.503643,38.17246,37.640495,39.135513,40.596825
1036,39.044067,40.161865,40.374897,40.21661,40.42739,38.13637,37.62448,38.979774,40.68072
1037,38.88993,40.14661,40.40296,40.191967,40.364445,38.04341,37.626896,38.729965,40.608727
1038,38.804028,40.15042,40.442863,40.190155,40.31615,37.925922,37.65944,38.58411,40.421875
1039,38.735786,40.1708,40.49261,40.20732,40.2782,37.873543,37.74054,38.492996,40.258522
1040,38.737377,40.207756,40.55213,40.243942,40.249043,37.855415,37.87573,38.243313,40.117786
1041,38.74931,40.259132,40.427402,40.296894,40.230965,37.81578,38.056213,38.010494,39.994465
1042,38.762646,40.324604,40.329727,40.362766,40.218643,37.73111,38.20272,37.804173,39.8908
1043,38.715298,40.402058,40.256386,40.44072,40.213852,37.71827,38.34047,37.668724,39.80602
1044,38.660908,40.491135,40.203033,40.531437,40.216797,37.738655,38.449093,37.642773,39.738945
1045,38.595184,40.588448,40.170128,40.481922,40.225906,37.707382,38.470375,37.684772,39.686592
1046,38.498535,40.46909,40.155804,40.456413,40.24036,37.687996,38.478714,37.778717,39.650013
1047,38.412704,40.37989,40.156815,40.452938,40.26319,37.736294,38.42533,37.962883,39.628693
1048,38.31307,40.31794,40.173378,40.468582,40.29087,37.92978,38.313576,38.07528,39.62095
1049,38.18933,40.278004,40.204086,40.5032,40.319763,38.13043,38.21779,38.156616,39.62327
1050,38.11932,40.25936,40.245895,40.467567,40.35412,38.276436,38.152447,38.246445,39.62991
1051,38.084866,40.261093,40.295475,40.45495,40.392334,38.452938,38.01722,38.298462,39.638313
1052,38.092453,40.280464,40.353962,40.46273,40.43261,38.550537,37.89589,38.235043,39.656715
1053,38.148014,40.315754,40.421368,40.48949,40.47184,38.662132,37.83485,38.109077,39.679176
1054,38.250835,40.36552,40.496727,40.53324,40.512768,38.720184,37.721024,37.943077,39.709595
1055,38.319817,40.427475,40.576935,40.427193,40.37652,38.80411,37.567398,37.721916,39.744114
1056,38.399208,40.502754,40.57641,40.352947,40.264164,38.961052,37.468903,37.51493,39.787445
1057,38.45798,40.44815,40.551476,40.30661,40.171757,39.020226,37.51428,37.370934,39.834988
1058,38.52538,40.417175,40.446438,40.28506,40.095,39.127075,37.59051,37.398544,39.888485
1059,38.516335,40.407097,40.365757,40.282494,40.0344,39.188484,37.763927,37.611126,39.945953
1060,38.46674,40.41643,40.308254,40.29866,39.986237,39.222538,37.93893,37.88119,40.008766
1061,38.37823,40.442924,40.272385,40.33378,39.951424,39.236828,38.119633,38.114243,40.072598
1062,38.28866,40.484337,40.25458,40.385612,39.924885,39.23021,38.275726,38.25379,40.13802
1063,38.139877,40.54128,40.25384,40.45032,39.90931,39.230385,38.42158,38.46522,40.20617
1064,37.981117,40.472244,40.26775,40.527557,39.904682,39.169792,38.55923,38.5551,40.276203
1065,37.858006,40.4279,40.295067,40.517654,39.907143,39.130627,38.75171,38.69516,40.345924
1066,37.721863,40.406536,40.33343,40.362476,39.918407,39.0148,38.894936,38.88872,40.41946
1067,37.57891,40.406296,40.382767,40.242664,39.938995,38.844902,39.064606,39.07548,40.495316
1068,37.490097,40.424522,40.44142,40.151962,39.96612,38.680294,39.289185,39.21576,40.571953
1069,37.563736,40.460205,40.50895,40.08953,39.998734,38.498886,39.48411,39.255512,40.611053
1070,37.585957,40.510204,40.503586,40.053146,40.035095,38.375874,39.608925,39.379635,40.491447
1071,37.614723,40.42524,40.366325,40.03952,40.07507,38.248978,39.72472,39.388386,40.392075
1072,37.641163,40.36799,40.257164,40.047173,40.121788,38.084053,39.829136,39.378075,40.310722
1073,37.663067,40.335354,40.173225,40.073807,40.172886,37.888874,39.926373,39.339443,40.248055
1074,37.78143,40.324387,40.11467,40.11694,40.2232,37.719296,40.011314,39.291607,40.201485
1075,37.909363,40.335213,40.075737,40.173676,40.277687,37.598526,40.090446,39.226944,40.169327
1076,38.000908,40.36223,40.055782,40.24379,40.336044,37.419853,40.16415,39.105003,40.151634
1077,38.07908,40.40532,40.052773,40.32768,40.39672,37.430412,40.2253,38.937393,40.141357
1078,38.168854,40.463737,40.06546,40.42226,40.46135,37.64302,40.28456,38.742455,40.141804
1079,38.255108,40.533955,40.092484,40.526756,40.53099,37.845783,40.33982,38.62064,40.152542
1080,38.337826,40.514515,40.132504,40.37673,40.40211,37.974514,40.392372,38.579742,40.168823
1081,38.346535,40.347027,40.183292,40.262268,40.295177,38.05945,40.439262,38.616447,40.196156
1082,38.30569,40.21483,40.242413,40.179184,40.207085,38.102654,40.48011,38.78002,40.232765
1083,38.225594,40.113335,40.31102,40.12304,40.135876,38.19346,40.51481,38.972256,40.275326
1084,38.10145,40.03967,40.389645,40.091423,40.076385,38.100773,40.43522,39.126328,40.32434
1085,38.016525,39.990513,40.47587,40.07972,40.03035,38.022934,40.36579,39.306866,40.376034
1086,37.901585,39.96661,40.56918,40.090626,39.995724,37.93683,40.300083,39.467007,40.431892
1087,37.79749,39.963676,40.545444,40.11935,39.975796,37.849445,40.241173,39.475113,40.49044
1088,37.73561,39.980797,40.38058,40.16633,39.962303,37.757374,40.19036,39.445053,40.55035
1089,37.612003,40.01519,40.245934,40.228504,39.96065,37.657505,40.148865,39.3665,40.435425
1090,37.49435,40.064857,40.140404,40.30565,39.967224,37.638905,40.11234,39.237236,40.343662
1091,37.45356,40.126774,40.060055,40.392765,39.981236,37.696697,40.08153,39.126537,40.273987
1092,37.567192,40.2013,40.002777,40.48897,40.0045,37.81365,40.059647,39.05273,40.222004
1093,37.715477,40.285847,39.96761,40.596092,40.034958,37.877304,40.042885,39.114975,40.187218
1094,37.823944,40.38115,39.95186,40.524334,40.071674,37.985306,40.03437,39.150997,40.163666
1095,37.846107,40.484432,39.953697,40.32982,40.113945,38.103218,40.02661,39.182755,40.14996
1096,37.818253,40.595093,39.96992,40.17456,40.15845,38.279366,40.02092,39.226147,40.147434
1097,37.745804,40.497723,39.999973,40.05624,40.209427,38.372482,40.01823,39.23223,40.153946
1098,37.6597,40.429077,40.04313,39.96827,40.26648,38.416653,40.016106,39.23608,40.16946
1099,37.597908,40.385117,40.09619,39.909508,40.330418,38.41703,40.016426,39.19403,40.19219
1100,37.506424,40.365093,40.158337,39.87459,40.3945,38.446598,40.021835,39.153694,40.223747
1101,37.504948,40.363564,40.22979,39.86366,40.466,38.368065,40.030376,39.094173,40.262245
1102,37.52039,40.38117,40.308468,39.874256,40.540077,38.319298,40.04036,39.080093,40.303192
1103,37.599937,40.415207,40.394737,39.904507,40.582275,38.181488,40.047447,39.058846,40.351215
1104,37.709362,40.464333,40.48802,39.95297,40.471867,37.963318,40.050114,39.029327,40.40397
1105,37.85801,40.52467,40.58882,40.01783,40.384224,37.817913,40.055744,39.006035,40.460567
1106,38.028156,40.385475,40.501427,40.096943,40.3145,37.70469,40.058865,38.908226,40.522686
1107,38.184074,40.27938,40.310455,40.18418,40.26132,37.61728,40.06401,38.820972,40.494205
1108,38.298164,40.20331,40.15458,40.282303,40.221733,37.512604,40.07124,38.713036,40.478863
1109,38.40088,40.153866,40.02781,40.39102,40.191578,37.41942,40.078964,38.59762,40.474323
1110,38.50732,40.127148,39.92913,40.508312,40.171776,37.48976,40.088646,38.563644,40.47757
1111,38.572525,40.122242,39.856834,40.469475,40.16559,37.63578,40.102585,38.529285,40.486588
1112,38.657814,40.137936,39.80698,40.45424,40.169235,37.739967,40.119785,38.49027,40.504425
1113,38.724617,40.171516,39.77696,40.460117,40.182636,37.775238,40.139725,38.357105,40.42014
1114,38.804245,40.220364,39.76716,40.48554,40.205784,37.808662,40.16347,38.160583,40.357147
1115,38.83368,40.284378,39.7753,40.52945,40.2372,37.92481,40.18913,37.993935,40.30769
1116,38.85742,40.36206,39.799732,40.508514,40.27243,37.963272,40.21734,37.78052,40.273285
1117,38.896496,40.450626,39.83783,40.441765,40.311295,38.08973,40.246292,37.684967,40.25383
1118,38.85872,40.549698,39.88865,40.40186,40.358753,38.20241,40.275593,37.717285,40.245445
1119,38.895943,40.492214,39.950836,40.387592,40.41312,38.231667,40.302856,37.76088,40.246777
1120,38.92453,40.456505,40.02285,40.397305,40.46928,38.18916,40.33039,37.80976,40.26037
1121,38.90339,40.44242,40.104595,40.427116,40.529762,38.113167,40.353302,37.844746,40.283646
1122,38.86651,40.448673,40.194923,40.47414,40.38894,38.042965,40.377457,37.753212,40.316006
1123,38.78056,40.47367,40.291416,40.537086,40.27127,37.89966,40.402504,37.731377,40.35511
1124,38.744736,40.514664,40.394928,40.42826,40.17161,37.786007,40.427444,37.731384,40.400944
1125,38.658916,40.37723,40.50313,40.351643,40.089653,37.68151,40.451355,37.71846,40.450592
1126,38.578087,40.272545,40.51097,40.30345,40.026737,37.592995,40.47826,37.782814,40.50762
1127,38.577698,40.195595,40.38136,40.28178,39.979546,37.58532,40.50813,37.795174,40.3741
1128,38.55699,40.144066,40.28058,40.28431,39.946995,37.70421,40.406734,37.86135,40.266838
1129,38.516167,40.11499,40.205826,40.307632,39.926548,37.81819,40.317276,38.036602,40.181484
1130,38.481277,40.105988,40.156376,40.34923,39.916275,38.011032,40.241035,38.232952,40.117443
1131,38.43048,40.1156,40.128857,40.407738,39.91763,38.19901,40.175842,38.373306,40.069893
1132,38.335148,40.143085,40.11985,40.48124,39.92869,38.308784,40.119915,38.447563,40.033676
1133,38.246277,40.184196,40.127213,40.567978,39.949398,38.376316,40.072704,38.5141,40.013046
1134,38.218864,40.23925,40.150993,40.622204,39.977634,38.394608,40.03363,38.549606,40.005962
1135,38.165234,40.307365,40.188828,40.484497,40.01189,38.3179,40.003292,38.649582,40.007977
1136,38.144714,40.38892,40.238037,40.382584,40.05491,38.174458,39.982952,38.65629,40.023277
1137,38.128677,40.480984,40.2983,40.312004,40.10771,38.00119,39.971695,38.64911,40.04793
1138,38.06798,40.58195,40.37001,40.26893,40.16864,37.828182,39.96672,38.68681,40.08336
1139,38.063904,40.41702,40.450207,40.2523,40.23592,37.662964,39.964127,38.778496,40.127426
1140,38.088985,40.28778,40.538525,40.255154,40.307083,37.54206,39.96583,38.870358,40.176353
1141,38.14891,40.188553,40.528587,40.278107,40.38062,37.54548,39.96966,39.00894,40.22921
1142,38.257057,40.117928,40.36158,40.319786,40.456894,37.634247,39.979073,39.186935,40.29143
1143,38.325577,40.073044,40.226395,40.378963,40.53501,37.749794,39.991917,39.418804,40.361588
1144,38.320923,40.050713,40.12129,40.452713,40.610176,37.934208,40.007225,39.534286,40.437145
1145,38.327885,40.050346,40.04238,40.54108,40.534958,38.115753,40.026592,39.651604,40.516415
1146,38.24147,40.070198,39.98719,40.469166,40.318436,38.26938,40.050705,39.76852,40.427773
1147,38.145638,40.107857,39.954468,40.425846,40.131466,38.456566,40.07923,39.886803,40.35821
1148,38.08664,40.16107,39.941277,40.40906,39.972107,38.643127,40.110672,40.00537,40.304203
1149,38.03123,40.22784,39.945454,40.41387,39.8429,38.776115,40.145035,40.122665,40.268314
1150,38.030235,40.306583,39.966263,40.438126,39.73837,38.899513,40.183464,40.241417,40.24916
1151,38.011765,40.39703,40.000767,40.481453,39.65553,39.04058,40.225037,40.36084,40.24238
1152,37.989227,40.49791,40.049267,40.543095,39.593044,39.127907,40.26686,40.47996,40.24605
1153,37.942505,40.607235,40.108723,40.422417,39.54638,39.22662,40.309162,40.59897,40.260307
1154,37.927338,40.4738,40.17838,40.33639,39.518677,39.313995,40.35447,40.548256,40.286102
1155,37.81118,40.373142,40.258297,40.27987,39.504444,39.296257,40.399925,40.37054,40.319958
1156,37.739265,40.301453,40.346813,40.249817,39.49924,39.134296,40.44606,40.222404,40.36268
1157,37.70823,40.25558,40.44339,40.24257,39.38742,38.903557,40.493725,40.102177,40.414402
1158,37.72441,40.232586,40.546402,40.256752,39.178024,38.671387,40.542385,40.00294,40.472023
1159,37.68397,40.231438,40.500515,40.289345,39.00128,38.4672,40.441723,39.925785,40.533443
1160,37.69021,40.25043,40.36059,40.338264,38.95069,38.266243,40.35566,39.8677,40.490536
1161,37.67236,40.287216,40.25255,40.402622,38.820904,38.037624,40.285576,39.829834,40.46469
1162,37.688713,40.338486,40.17201,40.480774,38.90954,37.793587,40.228542,39.80858,40.44941
1163,37.74505,40.404736,40.114902,40.570812,39.07085,37.576817,40.1812,39.798397,40.445854
1164,37.86968,40.484726,40.080772,40.456223,39.26099,37.43303,40.14793,39.798096,40.454334
1165,38.073162,40.575317,40.065918,40.374226,39.41381,37.459667,40.12668,39.81104,40.474785
1166,38.238987,40.60518,40.06791,40.32234,39.568733,37.639015,40.11293,39.835773,40.504604
1167,38.378284,40.552258,40.086212,40.297768,39.717796,37.856247,40.103523,39.869396,40.466484
1168,38.39287,40.425102,40.119812,40.296577,39.863148,38.06414,40.105553,39.91033,40.44334
1169,38.354504,40.330994,40.165154,40.318275,39.99903,38.220287,40.116108,39.95787,40.435234
1170,38.27703,40.265167,40.223606,40.355133,40.13084,38.322205,40.132294,40.01094,40.438416
1171,38.189884,40.225567,40.291237,40.409554,40.257854,38.419964,40.15107,40.071045,40.454506
1172,38.080597,40.208908,40.36905,40.480057,40.384262,38.442966,40.175915,40.135117,40.48187
1173,38.009735,40.213284,40.45568,40.563396,40.506325,38.3683,40.203773,40.20218,40.518745
1174,37.962578,40.236107,40.550583,40.59504,40.64245,38.25528,40.233307,40.274525,40.249672
1175,38.01351,40.277912,40.414818,40.417656,40.56011,38.070057,40.267967,40.348103,40.02214
1176,38.01008,40.3335,40.308464,40.279522,40.41947,37.908337,40.30689,40.425377,39.829033
1177,38.04559,40.403374,40.230213,40.173325,40.30492,37.712997,40.346573,40.506397,39.66535
1178,38.064297,40.486526,40.177906,40.099197,40.20625,37.5486,40.38871,40.513638,39.534393
1179,38.03174,40.5809,40.14863,40.053074,40.131367,37.47888,40.432404,40.34083,39.432617
1180,37.964405,40.5205,40.137714,40.03541,40.075226,37.643284,40.47654,40.19899,39.370533
1181,37.887283,40.42078,40.144447,40.041245,40.03297,37.859306,40.5217,40.08335,39.379227
1182,37.82824,40.350666,40.168102,40.06999,40.007385,38.00444,40.484177,39.989815,39.39868
1183,37.745586,40.306324,40.206837,40.118362,39.986706,38.096413,40.454144,39.91487,39.35851
1184,37.75643,40.286095,40.259083,40.18454,39.978474,38.163483,40.435402,39.85721,39.308052
1185,37.749626,40.287197,40.32318,40.265152,39.98291,38.200188,40.424507,39.818043,39.1748
1186,37.69166,40.307686,40.39861,40.360264,39.998722,38.194477,40.42446,39.795166,39.045486
1187,37.61754,40.343346,40.484016,40.466423,40.021435,38.136772,40.430683,39.784317,38.849396
1188,37.55497,40.39514,40.578083,40.58204,40.052807,38.10326,40.44272,39.7879,38.791435
1189,37.49989,40.461292,40.486656,40.441093,40.09231,38.02103,40.46212,39.803623,38.81761
1190,37.60168,40.539036,40.42102,40.335545,40.140396,37.96446,40.487484,39.828728,38.86586
1191,37.727467,40.456913,40.378273,40.261784,40.19665,37.999825,40.516796,39.864525,38.89155
1192,37.841995,40.402092,40.354893,40.21627,40.25938,38.01941,40.38951,39.908745,38.98426
1193,38.02251,40.372242,40.351013,40.19774,40.328255,38.03914,40.285267,39.96174,39.231052
1194,38.223675,40.365036,40.364407,40.202324,40.40231,38.063385,40.195667,40.019955,39.412285
1195,38.429592,40.377556,40.391766,40.228504,40.4814,38.106087,40.124443,40.08555,39.450523
1196,38.63259,40.40734,40.432945,40.27293,40.564053,38.1669,40.068523,40.15843,39.474575
1197,38.8931,40.45449,40.487312,40.334435,40.454956,38.22178,40.028107,40.235195,39.402607
1198,39.083847,40.516384,40.552948,40.411827,40.365993,38.232002,39.994755,40.317482,39.345375
1199,39.22104,40.51113,40.44954,40.503197,40.29706,38.22783,39.972248,40.40207,39.226753
1200,39.26268,40.37303,40.37271,40.487408,40.24791,38.110023,39.958824,40.489803,39.11782
1201,39.206272,40.267357,40.320484,40.493187,40.215576,38.043926,39.955364,40.580902,38.95986
1202,39.137596,40.192398,40.289413,40.51753,40.199455,37.867107,39.9612,40.473106,38.913403
1203,39.102592,40.144558,40.279716,40.453873,40.19706,37.732246,39.978294,40.387062,38.910316
1204,39.05412,40.12198,40.286278,40.417847,40.209084,37.640392,40.00394,40.320824,38.999443
1205,39.00654,40.12016,40.308224,40.40651,40.234604,37.612003,40.03017,40.272865,39.07827
1206,39.023308,40.136726,40.344498,40.4179,40.2705,37.58777,40.061043,40.242794,39.190285
1207,39.044716,40.17176,40.393555,40.44812,40.316605,37.503796,40.09348,40.23257,39.167118
1208,39.040977,40.22428,40.453327,40.495453,40.36962,37.459312,40.130627,40.23316,39.14471
1209,39.09442,40.29209,40.52295,40.557476,40.42706,37.542038,40.174564,40.243843,39.12387
1210,39.1096,40.37278,40.467396,40.620144,40.49086,37.684048,40.224525,40.266052,39.13838
1211,39.13832,40.46494,40.43612,40.46718,40.560432,37.848732,40.280952,40.298557,39.16595
1212,39.11244,40.56699,40.423218,40.35091,40.510582,37.955757,40.341393,40.339104,39.272358
1213,39.097008,40.40265,40.426147,40.266777,40.380608,38.143806,40.40518,40.386974,39.240414
1214,39.068447,40.275227,40.446125,40.210075,40.27638,38.254623,40.47238,40.442265,39.23707
1215,39.113224,40.18016,40.479828,40.179764,40.196808,38.344223,40.54162,40.504295,39.176964
1216,39.08294,40.11328,40.525993,40.175083,40.13682,38.33163,40.501446,40.352833,39.112057
1217,39.06778,40.072693,40.356117,40.193714,40.095,38.29544,40.247894,40.230595,39.018673
1218,39.212574,40.05582,40.219536,40.231834,40.06992,38.22026,40.024605,40.134422,38.895374
1219,39.311726,40.060738,40.113815,40.28636,40.057312,38.224773,39.82892,40.061,38.81771
1220,39.364616,40.08511,40.034355,40.358887,40.05784,38.21778,39.65941,40.007072,38.918415
1221,39.384804,40.12807,39.97921,40.445015,40.072166,38.243286,39.515457,39.97168,38.945576
1222,39.31699,40.185795,39.94553,40.541466,40.0988,38.189957,39.393433,39.953167,38.961193
1223,39.235283,40.257072,39.93271,40.407135,40.13479,38.16874,39.240288,39.949154,39.037117
1224,39.1361,40.339104,39.93888,40.308067,40.178402,38.11959,39.10546,39.95773,39.193657
1225,39.035835,40.432644,39.963467,40.24087,40.23011,37.967793,38.999924,39.978477,39.30679
1226,39.090027,40.537117,40.0015,40.202137,40.29068,37.867065,38.896957,40.010094,39.375797
1227,39.14587,40.516212,40.053696,40.18859,40.359543,37.789795,38.80304,40.053955,39.469692
1228,39.152794,40.403534,40.117104,40.199486,40.434044,37.88185,38.77247,40.106796,39.406334
1229,39.147236,40.321552,40.19078,40.23079,40.51536,38.045982,38.73449,40.166706,39.260254
1230,39.168842,40.267292,40.273308,40.280724,40.56825,38.217403,38.69375,40.23061,39.13878
1231,39.231598,40.23884,40.364708,40.347836,40.480545,38.430424,38.651833,40.301758,38.858376
1232,39.335957,40.23387,40.463497,40.429604,40.415348,38.64264,38.61084,40.37819,38.609814
1233,39.368885,40.25098,40.569885,40.523865,40.36992,38.885853,38.64276,40.460438,38.410145
1234,39.27446,40.285843,40.3979,40.543182,40.34156,39.06334,38.751785,40.547794,38.192196
1235,39.14079,40.337852,40.258656,40.283485,40.32833,39.225464,38.82335,40.472725,38.03769
1236,39.05022,40.40484,40.15027,40.06967,40.329193,39.433083,38.843594,40.417046,37.873604
1237,38.947124,40.48458,40.069843,39.900707,40.341522,39.55142,38.80111,40.38128,37.631706
1238,38.868687,40.57632,40.011078,39.770916,40.364357,39.666378,38.75148,40.362812,37.50348
1239,38.765083,40.505013,39.975475,39.676697,40.398125,39.77658,38.745987,40.361015,37.46138
1240,38.709427,40.372143,39.9603,39.614212,40.44143,39.87922,38.8114,40.37386,37.66533
1241,38.694557,40.271767,39.963264,39.58023,40.491295,39.978832,38.824364,40.39837,38.02507
1242,38.719154,40.201817,39.98356,39.571342,40.550865,40.07676,38.82627,40.43311,38.338913
1243,38.722725,40.15887,40.019836,39.585785,40.482822,40.170685,38.875263,40.476215,38.539093
1244,38.798477,40.140648,40.069054,39.62103,40.43479,40.26438,38.843025,40.52881,38.62636
1245,38.935577,40.144028,40.130867,39.67536,40.40507,40.356598,38.874405,40.37816,38.68049
1246,39.12936,40.166412,40.205276,39.746174,40.39013,40.447678,38.949112,40.255215,38.71077
1247,39.328194,40.20661,40.28933,39.831158,40.389595,40.535835,38.961056,40.158,38.732674
1248,39.5214,40.26246,40.383698,39.92896,40.40153,40.487083,38.917377,40.085022,38.700874
1249,39.698673,40.330803,40.486595,40.039116,40.426453,40.450058,38.978233,40.03061,38.739822
1250,39.86346,40.41256,40.59691,40.159958,40.45925,40.421715,39.19085,39.995655,38.828827
1251,40.019722,40.505627,40.48344,40.29007,40.501614,40.40543,39.43051,39.97739,38.992386
1252,40.163017,40.457775,40.398087,40.429203,40.462982,40.39784,39.532288,39.974537,39.111732
1253,40.297928,40.43444,40.339287,40.57593,40.44145,40.39965,39.635807,39.98238,39.149017
1254,40.42549,40.432674,40.303688,40.657833,40.435074,40.407497,39.740715,40.00318,39.233253
1255,40.546608,40.45192,40.288063,40.640564,40.44323,40.42163,39.844177,40.035522,39.193523
1256,40.61489,40.488995,40.291054,40.460453,40.464996,40.441788,39.94718,40.079163,39.096146
1257,40.488106,40.541798,40.311817,40.320515,40.499405,40.46637,40.04808,40.130997,38.935074
1258,40.378624,40.411266,40.348248,40.217186,40.544743,40.49892,40.14962,40.192135,38.829586
1259,40.28464,40.314304,40.398796,40.14571,40.449924,40.534946,40.250175,40.260696,38.801235
1260,40.206196,40.24758,40.461815,40.104626,40.3774,40.415245,40.349045,40.333256,38.74813
1261,40.141586,40.20665,40.535767,40.09031,40.323467,40.3162,40.445866,40.4107,38.67214
1262,40.086933,40.189056,40.420586,40.099213,40.288677,40.23689,40.544273,40.492947,38.68628
1263,40.044144,40.19181,40.334553,40.129696,40.270645,40.17225,40.402275,40.578934,38.625854
1264,40.014366,40.214615,40.275143,40.179817,40.26651,40.12195,40.285492,40.608463,38.554142
1265,39.995995,40.257133,40.239815,40.24762,40.276394,40.08366,40.188545,40.462463,38.639866
1266,39.986477,40.315357,40.22619,40.33162,40.299854,40.055405,40.109352,40.34315,38.829216
1267,39.98353,40.38853,40.230797,40.430225,40.33643,40.03869,40.046425,40.249313,39.013718
1268,39.988235,40.47466,40.25296,40.541,40.38353,40.032104,39.999214,40.178905,39.156044
1269,39.99707,40.572952,40.29085,40.474663,40.437992,40.031433,39.96546,40.12847,39.268627
1270,40.013103,40.509056,40.34337,40.43603,40.501915,40.038315,39.943523,40.09752,39.412193
1271,40.03512,40.272934,40.40874,40.424225,40.470158,40.053818,39.935444,40.08337,39.487488
1272,40.061516,40.079556,40.48474,40.435,40.456413,40.075737,39.938858,40.081825,39.474945
1273,40.09411,39.92655,40.57106,40.466625,40.4596,40.104065,39.95039,40.09567,39.316864
1274,40.131577,39.809223,40.556053,40.516834,40.47378,40.140213,39.970207,40.12341,39.182167
1275,40.174595,39.724182,40.327576,40.466152,40.499825,40.180363,39.998356,40.161495,39.038815
1276,40.22183,39.668236,40.140232,40.443153,40.536465,40.22409,40.0334,40.211296,38.917816
1277,40.273266,39.63681,39.990112,40.444054,40.61503,40.270767,40.072803,40.271915,38.81381
1278,40.32641,39.63021,39.87206,40.46656,40.538506,40.323112,40.119507,40.340458,38.716766
1279,40.382736,39.645977,39.784454,40.50814,40.333214,40.37707,40.167988,40.41539,38.767212
1280,40.440987,39.681953,39.723236,40.423824,40.160748,40.434616,40.224266,40.49292,38.9403
1281,40.494705,39.736237,39.68686,40.37206,40.018185,40.49482,40.286484,40.5756,39.192715
1282,40.549934,39.807213,39.673065,40.348064,39.905712,40.556755,40.356274,40.460743,39.457703
1283,40.5323,39.88896,39.67942,40.34867,39.817295,40.460674,40.430256,40.369747,39.69036
1284,40.445614,39.983067,39.70336,40.369656,39.754215,40.38005,40.50535,40.299164,39.91263
1285,40.376587,40.08742,39.744087,40.411125,39.71434,40.31356,40.478477,40.248875,40.12647
1286,40.32148,40.201324,39.799744,40.470055,39.687485,40.260353,40.466995,40.217484,40.333073
1287,40.279163,40.32464,39.8683,40.545906,39.67713,40.2204,40.469368,40.204803,40.53268
1288,40.250053,40.457115,39.9477,40.619576,39.68613,40.193356,40.484432,40.20665,40.537292
1289,40.231503,40.596615,40.038406,40.539986,39.711304,40.172195,40.50701,40.220688,40.41764
1290,40.222137,40.556618,40.13703,40.37571,39.748093,40.158554,40.44134,40.24971,40.32585
1291,40.224007,40.371265,40.24382,40.249275,39.79794,40.154785,40.391006,40.289276,40.258602
1292,40.232353,40.224575,40.355534,40.157715,39.85837,40.161808,40.35366,40.33803,40.211594
1293,40.24755,40.11284,40.474773,40.09722,39.926132,40.1763,40.330887,40.39732,40.184467
1294,40.26968,40.03398,40.598854,40.064484,40.000664,40.198704,40.320778,40.463615,40.173843
1295,40.30043,39.984127,40.4867,40.058037,40.082336,40.22443,40.32347,40.537117,40.18001
1296,40.33385,39.960106,40.403717,40.074463,40.172638,40.256668,40.336803,40.423615,40.20016
1297,40.372124,39.958233,40.346363,40.11236,40.262825,40.295273,40.35888,40.33423,40.23426
1298,40.415306,39.977936,40.312126,40.16813,40.357513,40.335316,40.38719,40.26471,40.278194
1299,40.462418,40.016655,40.29828,40.242035,40.45724,40.380127,40.424225,40.214592,40.33182
1300,40.512356,40.0716,40.30361,40.331406,40.55963,40.427944,40.469067,40.181393,40.394722
1301,40.413063,40.14243,40.32549,40.433823,40.47932,40.478546,40.518757,40.16453,40.465527
1302,40.332085,40.22656,40.363003,40.547337,40.420845,40.53147,40.314606,40.161804,40.545223
1303,40.266045,40.321888,40.41417,40.5585,40.381725,40.48047,40.14106,40.174435,40.528122
1304,40.214653,40.428513,40.476982,40.367847,40.35874,40.444843,39.99587,40.19857,40.401787
1305,40.1755,40.54482,40.551785,40.21768,40.353516,40.418148,39.87538,40.234432,40.30293
1306,40.147366,40.42604,40.524994,40.105618,40.36637,40.40183,39.776054,40.28191,40.230236
1307,40.131878,40.337135,40.35592,40.02678,40.394382,40.396263,39.696705,40.33837,40.18065
1308,40.126038,40.277313,40.220802,39.9761,40.43607,40.401024,39.63689,40.402584,40.150906
1309,40.131275,40.243385,40.117416,39.953995,40.486736,40.414795,39.596783,40.475346,40.1391
1310,40.144253,40.23297,40.042328,39.957478,40.547314,40.437923,39.5716,40.553696,40.14453
1311,40.163334,40.24518,39.991234,39.983955,40.451126,40.468666,39.560883,40.517876,40.16606
1312,40.187912,40.274925,39.963562,40.030212,40.37999,40.503315,39.56243,40.257675,40.19987
1313,40.22005,40.32222,39.956398,40.093964,40.32899,40.333626,39.57744,40.037277,40.246956
1314,40.259888,40.386536,39.96812,40.173653,40.296104,40.191284,39.60329,39.852818,40.306168
1315,40.303337,40.4657,39.995354,40.269722,40.28019,40.070244,39.637444,39.699623,40.373695
1316,40.350353,40.556725,40.036232,40.37951,40.280693,39.97068,39.681698,39.57684,40.449028
1317,40.401093,40.486805,40.08912,40.502007,40.297485,39.89173,39.734497,39.48005,40.531647
1318,40.45578,40.445534,40.154167,40.475887,40.32979,39.8304,39.794075,39.396946,40.445923
1319,40.515026,40.427162,40.230316,40.474586,40.369072,39.784912,39.85868,39.318657,40.383923
1320,40.547623,40.430576,40.317074,40.495384,40.419304,39.75552,39.928577,39.23764,40.342102
1321,40.48352,40.45473,40.41227,40.536266,40.479908,39.734535,40.004185,39.07805,40.32014
1322,40.434166,40.496693,40.514366,40.507362,40.54935,39.722816,40.08376,38.939125,40.315163
1323,40.397633,40.554512,40.50241,40.31229,40.500717,39.7237,40.168606,38.7658,40.322563
1324,40.372585,40.44355,40.331814,40.160503,40.28154,39.736122,40.25596,38.76107,40.342262
1325,40.358448,40.36447,40.195026,40.046886,40.101383,39.75677,40.346596,38.884537,40.372925
1326,40.35489,40.314404,40.090233,39.967556,39.95397,39.78345,40.44087,38.897182,40.41575
1327,40.35937,40.291237,40.01167,39.917904,39.836205,39.816746,40.535458,38.942184,40.470825
1328,40.37244,40.29116,39.959904,39.89621,39.74454,39.859276,40.511154,39.033287,40.535744
1329,40.395123,40.311104,39.930767,39.899178,39.677574,39.90764,40.315647,39.1267,40.39195
1330,40.425167,40.350792,39.92176,39.92441,39.634624,39.962578,40.147346,39.195095,40.27591
1331,40.46246,40.407547,39.932243,39.97056,39.611557,40.021072,40.006935,39.23176,40.1867
1332,40.505974,40.47704,39.96074,40.03471,39.606186,40.082554,39.893456,39.156815,40.121902
1333,40.48477,40.56079,40.004677,40.11414,39.61873,40.14767,39.802864,38.964546,40.07882
1334,40.47594,40.259186,40.062885,40.20816,39.646423,40.21735,39.732414,38.762043,40.055695
1335,40.474236,40.008396,40.13269,40.316467,39.690594,40.289673,39.678555,38.58937,40.04909
1336,40.481407,39.803432,40.2137,40.437782,39.746185,40.364727,39.643677,38.43405,40.059563
1337,40.495228,39.639954,40.30594,40.570004,39.813618,40.443703,39.62638,38.268913,40.084713
1338,40.516968,39.514717,40.40826,40.59964,39.89184,40.52431,39.623814,38.069534,40.123146
1339,40.34981,39.422855,40.519333,40.35811,39.977962,40.51234,39.635773,37.875473,40.171524
1340,40.208996,39.238865,40.39328,40.162277,40.072784,40.41158,39.660816,37.773483,40.23135
1341,40.09217,39.23611,40.29822,40.007847,40.175602,40.32839,39.694405,37.885548,40.300175
1342,39.99734,39.099182,40.2306,39.89312,40.28422,40.26362,39.7368,37.871254,40.377274
1343,39.920395,38.97171,40.18842,39.812534,40.399185,40.215546,39.787067,37.91224,40.462036
1344,39.859203,38.9925,40.16847,39.76358,40.516945,40.18195,39.848114,38.037376,40.555153
1345,39.814823,39.14056,40.168835,39.740795,40.457703,40.162064,39.916023,38.22953,40.430145
1346,39.783337,39.21502,40.187405,39.7424,40.41998,40.15561,39.99031,38.480625,40.33251
1347,39.765076,39.343723,40.2229,39.765717,40.401848,40.160606,40.063786,38.658474,40.25924
1348,39.760128,39.431934,40.27291,39.80957,40.40103,40.17717,40.13936,38.85246,40.209496
1349,39.766304,39.459984,40.33672,39.872757,40.415447,40.20395,40.22049,39.005527,40.178623
1350,39.78285,39.38962,40.41233,39.952385,40.444096,40.23706,40.308456,39.192596,40.165108
1351,39.80986,39.379547,40.49806,40.046852,40.484863,40.27681,40.401375,39.316265,40.168446
1352,39.84397,39.46865,40.59334,40.155716,40.53367,40.32466,40.49649,39.311428,40.185875
1353,39.883427,39.636227,40.49873,40.2759,40.374664,40.377464,40.594585,39.373264,40.217945
1354,39.92974,39.80719,40.43107,40.406876,40.24676,40.435223,40.574036,39.360367,40.263535
1355,39.98002,39.98188,40.38593,40.54417,40.147675,40.495834,40.4216,39.326405,40.319695
1356,40.0363,40.158905,40.364243,40.49317,40.067604,40.55762,40.294384,39.22318,40.38505
1357,40.097576,40.33539,40.364037,40.47068,40.012196,40.461327,40.191765,39.170883,40.459217
1358,40.161514,40.512875,40.37991,40.473503,39.97693,40.384293,40.11158,39.096943,40.53917
1359,40.230286,40.434174,40.41146,40.497353,39.95949,40.32385,40.053127,38.955093,40.5482
1360,40.301807,40.382053,40.458138,40.541157,39.96013,40.2798,40.011936,38.905598,40.355698
1361,40.37596,40.353344,40.51837,40.41259,39.977936,40.248016,39.988625,38.864464,40.19665
1362,40.453087,40.34646,40.577427,40.31858,40.010086,40.227318,39.981255,38.805954,40.07012
1363,40.533882,40.359962,40.584225,40.256805,40.05461,40.21939,39.98376,38.864826,39.97381
1364,40.512363,40.392136,40.495872,40.22284,40.109196,40.221348,39.998688,38.895638,39.902813
1365,40.371204,40.440666,40.434513,40.214417,40.17703,40.23385,40.023823,38.859207,39.8551
1366,40.252457,40.5036,40.397854,40.228634,40.25582,40.256172,40.05917,38.920467,39.82688
1367,40.154106,40.339237,40.382256,40.264595,40.343548,40.28696,40.10514,39.09571,39.81754
1368,40.074955,40.21054,40.386135,40.31945,40.43948,40.325333,40.15872,39.241516,39.824997
1369,40.014442,40.115105,40.40756,40.39113,40.541946,40.369625,40.219788,39.35555,39.846676
1370,39.970802,40.049988,40.444336,40.478737,40.433975,40.422077,40.289013,39.381554,39.881725
1371,39.94276,40.01129,40.495834,40.579918,40.348923,40.481995,40.365036,39.314194,39.93044
1372,39.92805,39.997185,40.559814,40.430428,40.28964,40.544285,40.444775,39.327923,39.99166
1373,39.92491,40.00414,40.467205,40.31846,40.25178,40.477173,40.530018,39.320637,40.06269
1374,39.93021,40.032,40.402523,40.24041,40.232506,40.42704,40.42412,39.35038,40.143818
1375,39.943695,40.078102,40.359962,40.19315,40.23201,40.393265,40.338776,39.31337,40.23242
1376,39.96664,40.140366,40.33948,40.173103,40.24721,40.374252,40.27356,39.34264,40.327583
1377,39.998344,40.216476,40.340485,40.176712,40.27558,40.365864,40.225296,39.324173,40.42926
1378,40.03835,40.30609,40.360455,40.201405,40.318577,40.370987,40.18822,39.25977,40.53566
1379,40.08445,40.407425,40.3967,40.246155,40.374603,40.387665,40.167397,39.04792,40.5448
1380,40.136955,40.517677,40.446712,40.30835,40.44069,40.415264,40.160824,38.830906,40.402573
1381,40.195305,40.43156,40.50817,40.386627,40.515247,40.453827,40.168377,38.72743,40.29219
1382,40.25786,40.373234,40.549324,40.478542,40.51418,40.499527,40.187134,38.76869,40.208076
1383,40.323296,40.340366,40.431988,40.582623,40.357506,40.551117,40.212173,38.812805,40.146862
1384,40.392914,40.330643,40.344215,40.59612,40.234207,40.44795,40.24728,38.96418,40.108833
1385,40.46483,40.342377,40.283,40.653973,40.142113,40.36608,40.291386,39.178917,40.09091
1386,40.540047,40.373093,40.24539,40.600086,40.076927,40.305386,40.342377,39.462746,40.090466
1387,40.50328,40.421394,40.231007,40.436073,40.03488,40.261856,40.400997,39.63221,40.106804
1388,40.34256,40.485058,40.237057,40.30965,40.014137,40.233,40.467686,39.800743,40.138985
1389,40.208256,40.561256,40.261543,40.218124,40.012783,40.217075,40.54141,39.969627,40.183556
1390,40.095905,40.507553,40.30179,40.15759,40.03024,40.211132,40.502716,40.138264,40.23996
1391,40.005688,40.409058,40.356884,40.12472,40.060116,40.218143,40.2272,40.3035,40.3081
1392,39.934967,40.34105,40.425854,40.118076,40.102325,40.235718,39.994568,40.467518,40.384827
1393,39.882793,40.30084,40.507286,40.136223,40.15754,40.26058,39.80001,40.630013,40.469093
1394,39.848633,40.28473,40.441147,40.17361,40.22476,40.294277,39.637783,40.727192,40.55963
1395,39.828964,40.290623,40.40007,40.229614,40.303497,40.336067,39.50591,40.62151,40.540565
1396,39.823006,40.31636,40.381702,40.303406,40.389744,40.387894,39.401104,40.272038,40.35547
1397,39.82566,40.360092,40.383198,40.39038,40.483505,40.44411,39.23614,39.97278,40.20557
1398,39.838177,40.420265,40.403366,40.489616,40.584133,40.504997,39.09254,39.717983,40.086266
1399,39.85907,40.494576,40.43979,40.60211,40.616127,40.39894,39.08244,39.504333,39.9954
1400,39.88816,40.582565,40.491604,40.433857,40.49129,40.315296,38.952427,39.32887,39.928333
1401,39.92545,40.531525,40.55763,40.304123,40.39583,40.25152,38.842342,39.251034,39.885452
1402,39.969326,40.284492,40.485657,40.210354,40.326923,40.206955,38.776672,39.112934,39.86136
1403,40.01854,40.08242,40.439476,40.148285,40.282578,40.177113,38.74458,39.049313,39.8584
1404,40.073807,39.920948,40.41736,40.113197,40.2587,40.163166,38.775043,38.946228,39.871838
1405,40.135063,39.796528,40.41616,40.103584,40.25341,40.163445,38.73882,38.851807,39.89973
1406,40.201897,39.705536,40.434166,40.116154,40.263206,40.17539,38.622154,38.81696,39.94233
1407,40.271946,39.644833,40.468742,40.14918,40.289696,40.19884,38.555412,38.68361,39.99666
1408,40.346485,39.61166,40.518066,40.201107,40.329865,40.231045,38.564247,38.652527,40.06233
1409,40.4235,39.602192,40.54467,40.270416,40.381256,40.27034,38.659508,38.663467,40.13906
1410,40.50529,39.613846,40.3547,40.356533,40.44486,40.31823,38.683075,38.750546,40.224976
1411,40.50254,39.64474,40.201954,40.45573,40.519318,40.374687,38.754124,38.973206,40.319576
1412,40.385387,39.692913,40.08262,40.568695,40.496555,40.436256,38.917877,39.261837,40.42069
1413,40.290604,39.75743,39.99365,40.613777,40.49305,40.50388,39.125587,39.495743,40.528008
1414,40.216103,39.834854,39.932816,40.42404,40.5056,40.403553,39.400944,39.71119,40.424614
1415,40.158978,39.925423,39.89746,40.275505,40.461903,40.32386,39.578163,39.919533,40.34435
1416,40.11998,40.026623,39.884663,40.164276,40.43784,40.264374,39.750603,40.121483,40.28767
1417,40.094193,40.138645,39.89272,40.086853,40.43294,40.22186,39.91772,40.31904,40.253258
1418,40.083134,40.25938,39.91927,40.038635,40.44668,40.195366,40.082283,40.513123,40.239605
1419,40.084755,40.38962,39.962654,40.018593,40.47575,40.18287,40.243156,40.497356,40.24269
1420,40.096775,40.526848,40.0215,40.023357,40.520466,40.18444,40.400753,40.497845,40.260296
1421,40.119286,40.562775,40.093605,40.050575,40.538208,40.199833,40.556755,40.513416,40.292454
1422,40.149822,40.341026,40.177464,40.098503,40.39553,40.22735,40.461975,40.390675,40.337578
1423,40.18786,40.160995,40.27133,40.16522,40.2846,40.264107,40.390903,40.295845,40.39328
1424,40.231884,40.01889,40.37475,40.24574,40.203415,40.30854,40.337845,40.22613,40.461246
1425,40.282627,39.9113,40.486767,40.34162,40.149185,40.361275,40.304073,40.17896,40.537712
1426,40.337433,39.8338,40.606506,40.4502,40.11502,40.42045,40.288586,40.152504,40.520824
1427,40.39875,39.784897,40.65181,40.568695,40.102867,40.48597,40.287296,40.143295,40.36026
1428,40.464996,39.76217,40.458782,40.61177,40.10567,40.556118,40.299667,40.14916,40.232136
1429,40.53531,39.76201,40.302906,40.417526,40.12386,40.58878,40.3241,40.170696,40.13287
1430,40.53514,39.78224,40.181274,40.26442,40.153885,40.50878,40.360683,40.20594,40.061573
1431,40.30425,39.82244,40.09034,40.149815,40.19633,40.202274,40.40651,40.25293,40.01194
1432,40.107334,39.879257,40.026005,40.067684,40.250053,39.938454,40.457672,40.310932,39.98502
1433,39.940723,39.95155,39.986927,40.016396,40.31524,39.712547,40.519337,40.379925,39.977238
1434,39.800346,40.037857,39.968903,39.993587,40.391335,39.521576,40.43564,40.45747,39.986885
1435,39.686146,40.136265,39.971725,39.996338,40.47523,39.36332,40.37332,40.543255,40.01062
1436,39.59505,40.24508,39.994144,40.02157,40.56699,39.263767,40.330215,40.43524,40.04959
1437,39.52387,40.36454,40.033752,40.06883,40.579575,39.14442,40.307095,40.353645,40.099785
1438,39.47043,40.493347,40.0885,40.13223,40.646255,39.015,40.299683,40.296574,40.162014
1439,39.414135,40.6301,40.157,40.211334,40.65736,38.785725,40.307255,40.261284,40.233078
1440,39.31076,40.592888,40.23784,40.305527,40.484108,38.554832,40.32851,40.24486,40.31319
1441,39.20007,40.479618,40.330544,40.41313,40.345707,38.324223,40.36135,40.24602,40.40075
1442,39.105865,40.39736,40.433537,40.533066,40.236534,38.10952,40.405285,40.262566,40.49652
1443,39.018723,40.344254,40.54516,40.4703,40.15455,37.91316,40.458244,40.294044,40.599487
1444,39.01721,40.31665,40.518757,40.435852,40.097076,37.77271,40.52079,40.33844,40.45393
1445,38.973984,40.313194,40.336304,40.4265,40.062233,37.826893,40.427753,40.393173,40.3401
1446,38.894783,40.3306,40.190926,40.4413,40.049862,37.96164,40.357193,40.459484,40.25491
1447,38.820114,40.3658,40.078644,40.476074,40.057167,38.143852,40.30475,40.535805,40.19423
1448,38.830837,40.41846,39.99627,40.53057,40.081223,38.342133,40.27225,40.44243,40.15776
1449,38.91253,40.486565,39.941406,40.463387,40.122364,38.405445,40.258575,40.374756,40.141212
1450,38.951805,40.56829,39.910004,40.42433,40.175945,38.40831,40.259872,40.328995,40.14272
1451,39.0529,40.474297,39.900814,40.412598,40.243504,38.356094,40.27442,40.30443,40.160763
1452,39.165695,40.40858,39.911106,40.425568,40.323723,38.283035,40.29863,40.296524,40.193157
1453,39.277912,40.369934,39.94056,40.45964,40.41144,38.20044,40.33243,40.30448,40.23777
1454,39.45826,40.35536,39.98558,40.51249,40.50876,38.13712,40.37674,40.327053,40.294083
1455,39.55448,40.362938,40.04569,40.471584,40.54572,38.100758,40.431625,40.363453,40.360474
1456,39.653717,40.389473,40.119255,40.456894,40.60799,37.989616,40.494335,40.412247,40.436245
1457,39.752853,40.43369,40.20517,40.465816,40.604412,37.91768,40.56403,40.47213,40.52077
1458,39.856274,40.494522,40.302185,40.496094,40.573982,37.866226,40.44119,40.540688,40.35365
1459,39.958252,40.569633,40.407963,40.546837,40.446026,37.941654,40.342476,40.39622,40.2194
1460,40.059975,40.54106,40.52263,40.375984,40.350372,38.17063,40.26764,40.282063,40.114647
1461,40.164314,40.440083,40.482887,40.244602,40.281116,38.500137,40.21584,40.192764,40.038708
1462,40.268272,40.369724,40.466713,40.149994,40.237106,38.855976,40.184456,40.12709,39.987858
1463,40.37221,40.327065,40.47032,40.087547,40.215652,39.20309,40.170605,40.08315,39.9599
1464,40.47844,40.3096,40.493004,40.055077,40.213722,39.622524,40.170612,40.059982,39.951263
1465,40.58443,40.31444,40.533684,40.048862,40.226845,40.013107,40.185703,40.054214,39.959915
1466,40.625122,40.339447,40.4032,40.065464,40.25415,40.373333,40.2149,40.0644,39.98543
1467,40.59994,40.381596,40.304077,40.1048,40.292362,40.708736,40.255127,40.089443,40.02726
1468,40.50569,40.43982,40.232483,40.16373,40.33903,40.82837,40.307655,40.127514,40.08297
1469,40.35302,40.51306,40.187492,40.24227,40.396423,40.850063,40.370453,40.178707,40.151634
1470,40.22656,40.412025,40.165752,40.33693,40.46302,40.723797,40.441807,40.24039,40.23039
1471,40.12455,40.341484,40.165478,40.445633,40.53768,40.45514,40.521317,40.31105,40.318604
1472,40.042976,40.29824,40.185406,40.56647,40.43591,40.22752,40.4395,40.390213,40.41527
1473,39.982418,40.279774,40.22066,40.601288,40.36167,40.033592,40.38069,40.475983,40.51953
1474,39.940025,40.28386,40.271523,40.389366,40.312244,39.872276,40.34214,40.56846,40.570465
1475,39.915012,40.30841,40.335976,40.221115,40.285862,39.739834,40.322544,40.664944,40.423965
1476,39.905304,40.351395,40.413193,40.092815,40.279243,39.63511,40.31935,40.650047,40.307014
1477,39.90752,40.411514,40.502068,40.000828,40.291206,39.554676,40.33217,40.500065,40.218513
1478,39.92218,40.485516,40.395824,39.941257,40.31735,39.495445,40.35888,40.12983,40.153427
1479,39.947052,40.572594,40.318672,39.910774,40.359062,39.38878,40.399063,39.812813,40.11108
1480,39.98171,40.52754,40.268593,39.906643,40.4123,39.280994,40.44902,39.545044,40.090904
1481,40.02519,40.273186,40.24276,39.926144,40.47694,39.15348,40.50798,39.32136,40.089027
1482,40.07639,40.064487,40.23877,39.96819,40.55229,39.01395,40.389545,39.078842,40.105022
1483,40.135315,39.897346,40.253616,40.029568,40.54572,38.92398,40.296837,38.81397,40.136887
1484,40.20243,39.768295,40.28589,40.107796,40.326866,38.841698,40.22647,38.615852,40.181507
1485,40.27471,39.67436,40.334713,40.20204,40.146744,38.6888,40.17832,38.49112,40.23867
1486,40.35394,39.611603,40.398197,40.30905,40.000366,38.60785,40.15067,38.365894,40.305927
1487,40.437588,39.576435,40.474472,40.428585,39.8804,38.63755,40.13913,38.16808,40.385044
1488,40.52555,39.56635,40.562202,40.5578,39.79187,38.687725,40.142387,37.990707,40.472168
1489,40.42001,39.578857,40.555115,40.621933,39.731125,38.831203,40.160313,37.834717,40.565323
1490,40.337315,39.611076,40.433346,40.569244,39.695232,39.05636,40.19034,37.677353,40.407574
1491,40.275887,39.661655,40.342705,40.46961,39.682537,39.239964,40.23445,37.594353,40.280624
1492,40.233173,39.728798,40.28179,40.40216,39.691605,39.463207,40.28929,37.60899,40.184113
1493,40.208233,39.81108,40.246994,40.364265,39.720108,39.62815,40.35266,37.813835,40.11528
1494,40.195045,39.907185,40.23529,40.353447,39.759903,39.791264,40.425735,37.95137,40.070427
1495,40.197178,40.01544,40.243824,40.364773,39.813232,39.95217,40.50537,37.97657,40.047165
1496,40.21079,40.13426,40.27138,40.399048,39.87619,40.11054,40.466293,37.955296,40.04339
1497,40.23534,40.26235,40.31568,40.45353,39.95387,40.265495,40.44445,37.897675,40.058067
1498,40.269817,40.399075,40.374752,40.524986,40.0414,40.418736,40.43991,37.886974,40.089508
1499,40.312576,40.54312,40.44751,40.438816,40.139114,40.569626,40.45105,37.98667,40.13526
1500,40.364246,40.46683,40.531536,40.380005,40.24414,40.502567,40.47563,38.114647,40.193863
1501,40.422188,40.419266,40.418266,40.350212,40.355804,40.289627,40.51343,38.241154,40.263638
1502,40.485878,40.396793,40.33608,40.345398,40.477024,40.111538,40.258736,38.245506,40.342464
1503,40.55688,40.397594,40.280857,40.364403,40.604477,39.96473,40.042053,38.118298,40.430233
1504,40.46079,40.41871,40.25012,40.403843,40.661854,39.84681,39.860954,38.020557,40.527206
1505,40.385117,40.45861,40.24075,40.46239,40.51058,39.752552,39.709106,37.99987,40.483505
1506,40.330917,40.514824,40.252037,40.53946,40.310043,39.681694,39.588806,38.03842,40.460236
1507,40.294613,40.42547,40.28167,40.6081,40.149387,39.631424,39.497147,38.06874,40.457104
1508,40.27347,40.364944,40.32771,40.532646,40.0211,39.59857,39.45757,38.160473,40.470783
1509,40.26715,40.330616,40.38665,40.372818,39.92177,39.580967,39.443157,38.287113,40.500263
1510,40.27425,40.320435,40.45913,40.25185,39.850983,39.57949,39.545033,38.303905,40.299877
1511,40.2918,40.331863,40.544098,40.16564,39.80709,39.591427,39.6529,38.18183,40.135376
1512,40.321236,40.36336,40.47597,40.111465,39.78585,39.61463,39.764515,38.00833,40.005554
1513,40.359962,40.41311,40.434803,40.085545,39.78629,39.64858,39.881657,37.823166,39.906673
1514,40.407997,40.477943,40.41774,40.084427,39.80549,39.692234,40.001232,37.65429,39.834515
1515,40.464066,40.555416,40.422073,40.106113,39.842434,39.743923,40.125633,37.629456,39.787758
1516,40.528236,40.458748,40.444294,40.14781,39.896065,39.804104,40.253605,37.656475,39.7644
1517,40.492203,40.392307,40.48365,40.207825,39.962482,39.870747,40.3846,37.662743,39.762096
1518,40.472908,40.35297,40.53791,40.28441,40.041473,39.94428,40.51833,37.71023,39.779694
1519,40.466892,40.338024,40.487495,40.37529,40.1319,40.023106,40.398384,37.810413,39.813007
1520,40.47399,40.345562,40.46085,40.47826,40.230305,40.10735,40.306286,38.007412,39.862774
1521,40.494843,40.37266,40.45593,40.594124,40.338203,40.196316,40.238804,38.07134,39.923893
1522,40.52691,40.418335,40.471416,40.681168,40.455116,40.288986,40.195835,38.176754,39.99737
1523,40.419403,40.47977,40.50441,40.624554,40.579475,40.38603,40.1727,38.148552,40.081406
1524,40.336067,40.55613,40.46576,40.444866,40.48924,40.488117,40.168,38.091053,40.176052
1525,40.274994,40.49735,40.44916,40.30568,40.427162,40.59426,40.178387,38.067245,40.278378
1526,40.23265,40.46589,40.454147,40.201557,40.389225,40.524017,40.203938,38.024414,40.38762
1527,40.209267,40.458252,40.47811,40.13048,40.373257,40.310085,40.243942,38.101494,40.504078
1528,40.202232,40.47168,40.518864,40.08844,40.376534,40.12998,40.29396,38.18419,40.5478
1529,40.209526,40.503357,40.49243,40.073505,40.39621,39.981026,40.35476,38.28573,40.384678
1530,40.230293,40.359806,40.487144,40.082104,40.43288,39.859753,40.426586,38.379654,40.254833
1531,40.26232,40.250996,40.501472,40.113644,40.48271,39.764923,40.508087,38.47706,40.153778
1532,40.305214,40.174072,40.48556,40.163845,40.5472,39.693832,40.31089,38.52201,40.079967
1533,40.356735,40.126633,40.48993,40.23152,40.42213,39.645245,40.14841,38.576653,40.029778
1534,40.41729,40.104286,40.513203,40.315903,40.328865,39.616127,40.017925,38.690254,39.998734
1535,40.48529,40.10498,40.420467,40.41528,40.264725,39.60448,39.91538,38.88789,39.988956
1536,40.558933,40.1261,40.355194,40.527885,40.225765,39.60877,39.836838,39.132698,39.998047
1537,40.57248,40.16616,40.314735,40.50375,40.21035,39.62672,39.783684,39.296135,40.024494
1538,40.42102,40.2237,40.29558,40.416943,40.215454,39.657005,39.74981,39.458836,40.06751
1539,40.297096,40.29628,40.29404,40.36208,40.240513,39.6989,39.73545,39.580738,40.12478
1540,40.198914,40.3821,40.312214,40.33544,40.283672,39.749798,39.73736,39.707912,40.19455
1541,40.122097,40.480034,40.347313,40.33558,40.342686,39.80995,39.75641,39.839222,40.27502
1542,40.066757,40.58889,40.397194,40.359764,40.41558,39.87792,39.783623,39.973442,40.36411
1543,40.029457,40.67595,40.46076,40.404343,40.49946,39.952908,39.825684,40.11165,40.46061
1544,40.008286,40.65016,40.537968,40.46865,40.59571,40.03557,39.878918,40.25301,40.56505
1545,40.002907,40.503574,40.40963,40.546387,40.50591,40.124653,39.944004,40.396534,40.48861
1546,40.011215,40.234756,40.31393,40.58486,40.329742,40.218197,40.01986,40.541748,40.437786
1547,40.032066,40.01423,40.245667,40.39944,40.189697,40.31526,40.10363,40.577103,40.407604
1548,40.065502,39.83656,40.20371,40.256084,40.083054,40.417294,40.193966,40.586678,40.39674
1549,40.108395,39.698288,40.185307,40.15064,40.00786,40.523914,40.29108,40.432365,40.404243
1550,40.162003,39.596184,40.187027,40.07849,39.958714,40.525345,40.395283,40.309498,40.42704
1551,40.22431,39.526096,40.207676,40.03772,39.934475,40.432243,40.503258,40.215813,40.464733
1552,40.294594,39.485065,40.24482,40.023697,39.929558,40.362984,40.527817,40.14899,40.516216
1553,40.3715,39.479874,40.29853,40.03421,39.94568,40.31343,40.37084,40.10528,40.430084
1554,40.456173,39.41517,40.36484,40.06802,39.980003,40.283394,40.246475,40.082664,40.369816
1555,40.545425,39.393288,40.44323,40.122753,40.031075,40.270275,40.149857,40.07759,40.33214
1556,40.458942,39.252834,40.531845,40.195152,40.096214,40.273773,40.079033,40.08876,40.316353
1557,40.39477,39.145058,40.387478,40.283306,40.175346,40.291473,40.031307,40.116295,40.320084
1558,40.349895,38.939564,40.277603,40.386143,40.262917,40.320885,40.00197,40.15721,40.341118
1559,40.32353,38.784176,40.198948,40.50109,40.360207,40.36206,39.990837,40.211082,40.378197
1560,40.31408,38.724937,40.148262,40.59957,40.4648,40.412533,39.99515,40.277042,40.428345
1561,40.320026,38.713707,40.122704,40.628235,40.579086,40.468124,40.014244,40.35258,40.49109
1562,40.337532,38.83412,40.11964,40.515396,40.568813,40.53284,40.047215,40.438038,40.565456
1563,40.366966,38.81877,40.13711,40.176834,40.557114,40.50391,40.0934,40.532642,40.486443
1564,40.407402,38.82366,40.173122,39.895206,40.377884,40.36473,40.15143,40.509388,40.43132
1565,40.45705,38.947426,40.22547,39.665047,40.23403,40.253254,40.219025,40.468422,40.398582
1566,40.514587,39.004234,40.291252,39.4825,40.123497,40.167652,40.296127,40.44703,40.38724
1567,40.57868,39.14258,40.369514,39.39125,40.044106,40.105442,40.38284,40.443985,40.392555
1568,40.59552,39.40031,40.45952,39.380325,39.991127,40.06577,40.4746,40.459038,40.415375
1569,40.462982,39.676804,40.560844,39.562943,39.96415,40.043213,40.57263,40.488964,40.452854
1570,40.357433,39.945778,40.63641,39.751637,39.959625,40.0365,40.491432,40.53229,40.50429
1571,40.276413,40.20844,40.54648,39.945408,39.97605,40.046738,40.432907,40.354668,40.474564
1572,40.216694,40.464676,40.41427,40.143917,40.011192,40.071945,40.396263,40.21039,40.464058
1573,40.17511,40.71653,40.314964,40.34742,40.060467,40.109066,40.377197,40.096992,40.47303
1574,40.152412,40.64734,40.24538,40.553596,40.125904,40.1559,40.374794,40.011612,40.498
1575,40.14608,40.24472,40.202377,40.729073,40.20524,40.212975,40.389183,39.950397,40.53839
1576,40.155415,39.901722,40.183952,40.830452,40.297146,40.280582,40.417114,39.911503,40.45353
1577,40.17726,39.612915,40.187515,40.79402,40.400227,40.356377,40.45778,39.893547,40.395134
1578,40.208057,39.372944,40.21096,40.6522,40.513638,40.439587,40.510006,39.89393,40.360115
1579,40.25035,39.177574,40.252598,40.40528,40.546623,40.5295,40.511303,39.912224,40.34538
1580,40.303062,39.208,40.31115,40.205322,40.392212,40.4784,40.272194,39.945858,40.348495
1581,40.364857,39.343426,40.384468,40.046623,40.272575,40.444763,40.074158,39.992077,40.36978
1582,40.434937,39.35846,40.470833,39.92763,40.1855,40.429356,39.91045,40.050655,40.405994
1583,40.51249,39.418167,40.56907,39.844078,40.128036,40.429512,39.779,40.12017,40.4561
1584,40.425606,39.372948,40.478157,39.791008,40.096054,40.443684,39.678078,40.200333,40.519207
1585,40.361473,39.171124,40.41649,39.7667,40.08532,40.470596,39.603897,40.288406,40.574184
1586,40.31643,39.01908,40.381737,39.768456,40.092537,40.507313,39.55246,40.382576,40.543358
1587,40.28939,38.76973,40.370483,39.7916,40.117306,40.60827,39.520195,40.48279,40.33742
1588,40.27884,38.742554,40.3813,39.835075,40.161926,40.610485,39.50955,40.588936,40.169437
1589,40.284725,38.89617,40.411312,39.897507,40.223976,40.39305,39.518684,40.46003,40.036064
1590,40.304222,39.070988,40.458473,39.974724,40.300583,40.210938,39.54409,40.35935,39.934654
1591,40.335514,39.21361,40.520424,40.06793,40.389896,40.06147,39.58396,40.28575,39.861847
1592,40.37783,39.408813,40.469685,40.17376,40.489326,39.94126,39.63663,40.236195,39.815
1593,40.430378,39.451443,40.44364,40.292637,40.59913,39.847443,39.70075,40.20793,39.79185
1594,40.490738,39.602585,40.44051,40.42193,40.559074,39.774826,39.776188,40.19942,39.78855
1595,40.559113,39.75894,40.456932,40.560257,40.407032,39.72342,39.861847,40.207985,39.804535
1596,40.474564,39.91911,40.49193,40.53531,40.291115,39.69043,39.954056,40.232353,39.837418
1597,40.412598,40.082314,40.54309,40.38278,40.205715,39.677383,40.053116,40.27043,39.88518
1598,40.372314,40.249493,40.389236,40.268173,40.149117,39.679855,40.158104,40.320026,39.94503
1599,40.35026,40.419037,40.27076,40.18708,40.11857,39.696884,40.26812,40.38216,40.018055
1600,40.344215,40.59125,40.183975,40.137714,40.110687,39.725563,40.383106,40.454834,40.10325
1601,40.353527,40.593494,40.125645,40.115856,40.124096,39.766792,40.502457,40.537117,40.198006
1602,40.376003,40.556934,40.093548,40.119705,40.15532,39.817688,40.496246,40.512115,40.30035
1603,40.409695,40.36319,40.084297,40.146614,40.202137,39.87779,40.505615,40.150578,40.4101
1604,40.454258,40.207882,40.093132,40.194,40.26516,39.944946,40.397385,39.84135,40.527073
1605,40.508026,40.088142,40.121143,40.259026,40.34311,40.019684,40.31565,39.57959,40.434093
1606,40.480507,39.999634,40.167244,40.34166,40.433025,40.100845,40.25628,39.36107,40.36911
1607,40.470337,39.940025,40.22834,40.439407,40.5335,40.1884,40.218277,39.28644,40.328278
1608,40.475952,39.906654,40.303715,40.55084,40.484165,40.28237,40.19963,39.201363,40.30998
1609,40.494114,39.897087,40.39248,40.500763,40.459614,40.384132,40.198643,39.148495,40.310596
1610,40.525192,39.908928,40.492825,40.219727,40.455383,40.490166,40.21217,39.093216,40.330463
1611,40.50905,39.940594,40.60264,39.989582,40.472122,40.59724,40.24037,39.115067,40.3657
1612,40.397224,39.989166,40.467857,39.806114,40.50686,40.64836,40.281326,39.130962,40.415688
1613,40.310093,40.052063,40.36441,39.66539,40.445683,40.50888,40.33422,39.04702,40.476143
1614,40.24232,40.128456,40.29145,39.56349,40.411125,40.257374,40.398666,38.94689,40.548786
1615,40.19439,40.21735,40.245113,39.495155,40.39799,40.045456,40.4738,38.885197,40.482643
1616,40.165867,40.317802,40.224625,39.384468,40.405457,39.867626,40.557365,38.848995,40.440388
1617,40.154152,40.427967,40.225243,39.31558,40.43198,39.72329,40.48425,38.849747,40.420586
1618,40.158306,40.547104,40.24633,39.178352,40.475113,39.606277,40.43476,38.90615,40.420998
1619,40.17559,40.466583,40.28454,39.191765,40.531616,39.51667,40.407024,38.933685,40.439835
1620,40.207005,40.412857,40.339222,39.208385,40.44615,39.449894,40.398422,38.937943,40.47365
1621,40.250965,40.383858,40.407898,39.327393,40.38691,39.288795,40.40733,39.02776,40.521545
1622,40.30457,40.377537,40.489666,39.44947,40.354057,39.19959,40.43066,39.180935,40.42229
1623,40.366386,40.391903,40.58272,39.642838,40.345,39.19213,40.467102,39.362946,40.350388
1624,40.43494,40.424717,40.474308,39.841454,40.357697,39.15585,40.515236,39.457794,40.304214
1625,40.509617,40.474354,40.396637,40.04398,40.388847,39.104618,40.409473,39.604183,40.281586
1626,40.544563,40.539047,40.346245,40.250034,40.438324,39.188293,40.33078,39.75412,40.278713
1627,40.382263,40.422928,40.321297,40.458622,40.503265,39.25576,40.276993,39.906513,40.29482
1628,40.249256,40.337376,40.319016,40.669884,40.392807,39.330063,40.246387,40.06114,40.32785
1629,40.143612,40.28003,40.337368,40.67339,40.312702,39.41047,40.236504,40.218697,40.376144
1630,40.062973,40.248203,40.374382,40.54989,40.257416,39.406704,40.24464,40.376774,40.437946
1631,40.003906,40.239563,40.428417,40.279877,40.227005,39.47931,40.268475,40.534748,40.51212
1632,39.964874,40.251743,40.497646,40.06025,40.21668,39.606354,40.308243,40.515926,40.382797
1633,39.945683,40.282448,40.580307,39.88556,40.228104,39.73684,40.361076,40.29566,40.283783
1634,39.944195,40.330204,40.45527,39.752136,40.259575,39.86873,40.424606,40.113987,40.211487
1635,39.957016,40.392506,40.362183,39.656013,40.30777,40.001705,40.499756,39.97108,40.16449
1636,39.983932,40.468014,40.29876,39.59273,40.37063,40.137436,40.58362,39.859455,40.14012
1637,40.024128,40.55591,40.26124,39.559998,40.448647,40.274757,40.48944,39.77401,40.13635
1638,40.07423,40.553017,40.246838,39.554276,40.540398,40.41281,40.42004,39.71241,40.151295
1639,40.133907,40.436066,40.253838,39.572666,40.537323,40.551003,40.374504,39.672943,40.183716
1640,40.201973,40.3505,40.279793,39.61226,40.177635,40.63464,40.351807,39.655113,40.23204
1641,40.27776,40.29374,40.32358,39.672867,39.872528,40.596363,40.349297,39.65541,40.293884
1642,40.361576,40.26279,40.383488,39.750465,39.61738,40.458088,40.364506,39.672176,40.367737
1643,40.450928,40.2547,40.45629,39.843918,39.407234,40.348415,40.396275,39.70475,40.453304
1644,40.546467,40.2664,40.542576,39.952408,39.174057,40.26497,40.440693,39.74932,40.548286
1645,40.62894,40.29713,40.55248,40.074066,39.12688,40.205845,40.49734,39.80684,40.468567
1646,40.637295,40.344315,40.39194,40.2067,39.189945,40.166,40.56597,39.87525,40.415527
1647,40.52868,40.406403,40.266693,40.348618,39.31278,40.14531,40.435783,39.95368,40.386562
1648,40.31522,40.481934,40.171616,40.5001,39.5351,40.14018,40.335506,40.041405,40.37913
1649,40.138435,40.570198,40.106956,40.52578,39.756184,40.15014,40.26104,40.13685,40.39138
1650,39.994965,40.48477,40.069027,40.48199,39.976597,40.17395,40.21054,40.239754,40.41971
1651,39.879597,40.42751,40.055977,40.46643,40.196407,40.211246,40.182625,40.34826,40.46375
1652,39.790398,40.39537,40.065216,40.475494,40.41558,40.261047,40.174553,40.46142,40.521885
1653,39.725906,40.386646,40.094315,40.50644,40.631245,40.319744,40.184044,40.57996,40.41965
1654,39.682907,40.398357,40.141804,40.537865,40.729115,40.387608,40.20897,40.6266,40.346195
1655,39.658752,40.429356,40.204975,40.42523,40.77906,40.46464,40.24826,40.533558,40.298477
1656,39.65148,40.477654,40.282276,40.346455,40.734642,40.548878,40.300453,40.379807,40.272873
1657,39.660713,40.541374,40.37179,40.299522,40.569954,40.36276,40.3646,40.257095,40.269142
1658,39.68386,40.42494,40.472168,40.279675,40.308277,40.207535,40.436928,40.163136,40.284744
1659,39.72062,40.34044,40.581802,40.285027,40.092186,40.08308,40.51822,40.09565,40.31759
1660,39.770054,40.28467,40.544476,40.313786,39.91585,39.987022,40.394016,40.051064,40.36596
1661,39.830215,40.255043,40.394978,40.36266,39.777824,39.916016,40.298954,40.026894,40.425953
1662,39.89878,40.24889,40.280796,40.430115,39.673916,39.867817,40.231323,40.022526,40.498825
1663,39.974895,40.263832,40.198963,40.514267,39.601604,39.839157,40.187057,40.03576,40.582542
1664,40.058403,40.29786,40.146614,40.437885,39.555748,39.829582,40.16342,40.06556,40.485462
1665,40.146763,40.34845,40.120964,40.39263,39.53519,39.836624,40.16092,40.110214,40.415733
1666,40.24156,40.414623,40.11845,40.37467,39.537792,39.858093,40.177048,40.167286,40.370026
1667,40.33979,40.4934,40.1371,40.382362,39.561165,39.894016,40.209198,40.235916,40.348267
1668,40.44243,40.58508,40.174862,40.41358,39.604004,39.94212,40.254387,40.31466,40.346367
1669,40.546642,40.566505,40.229034,40.46495,39.66351,40.001045,40.31015,40.402832,40.362087
1670,40.519924,40.387768,40.298485,40.534714,39.73758,40.068825,40.376846,40.499924,40.39481
1671,40.46013,40.246845,40.381317,40.588993,39.824543,40.143353,40.45321,40.60273,40.441612
1672,40.421787,40.140892,40.47657,40.490852,39.924362,40.226875,40.538654,40.50766,40.50156
1673,40.403454,40.066315,40.582787,40.425346,40.033985,40.317986,40.38553,40.442314,40.41764
1674,40.400978,40.01869,40.562294,40.390266,40.15175,40.41509,40.26468,40.401386,40.360825
1675,40.413307,39.994896,40.35966,40.38261,40.277245,40.516975,40.172897,40.380043,40.32913
1676,40.439857,39.994267,40.198086,40.39792,40.41063,40.433266,40.10737,40.37776,40.320168
1677,40.477833,40.013714,40.07357,40.434998,40.551155,40.371624,40.064816,40.39309,40.330322
1678,40.528202,40.05184,39.98223,40.49074,40.569187,40.32972,40.043262,40.42256,40.35838
1679,40.377823,40.10684,39.919685,40.563225,40.49436,40.302483,40.041836,40.465454,40.402687
1680,40.257336,40.17584,39.883698,40.712837,40.446636,40.293083,40.058174,40.520138,40.460754
1681,40.164124,40.257267,39.871765,40.720818,40.424335,40.297707,40.08707,40.536274,40.53134
1682,40.095337,40.350883,39.882545,40.599075,40.425846,40.317467,40.131306,40.366432,40.505676
1683,40.049217,40.454483,39.913708,40.38936,40.44695,40.351685,40.188454,40.229454,40.306328
1684,40.02297,40.56756,39.96175,40.222946,40.4868,40.398426,40.257,40.122925,40.1464
1685,40.014618,40.58641,40.025013,40.094913,40.542442,40.454952,40.331215,40.043777,40.018692
1686,40.02281,40.432575,40.102375,40.00344,40.470116,40.520985,40.41436,39.98997,39.921974
1687,40.046497,40.313736,40.19276,39.94529,40.425465,40.456932,40.507187,39.958633,39.854492
1688,40.082256,40.22496,40.294296,39.917133,40.40544,40.414177,40.56351,39.94757,39.81328
1689,40.13035,40.16436,40.406155,39.916298,40.407448,40.390434,40.465565,39.956116,39.794388
1690,40.185886,40.130096,40.52785,39.94023,40.42865,40.385628,40.394234,39.98091,39.79685
1691,40.251854,40.118504,40.611397,39.984787,40.468273,40.39654,40.345966,40.02003,39.818356
1692,40.327217,40.128838,40.62632,40.048386,40.52462,40.421383,40.31977,40.0726,39.856956
1693,40.410007,40.15738,40.49736,40.129936,40.445927,40.45938,40.313717,40.137455,39.910652
1694,40.499916,40.202614,40.40145,40.2268,40.393646,40.50971,40.32354,40.212093,39.979378
1695,40.596695,40.2632,40.336113,40.33735,40.36705,40.47194,40.347214,40.29709,40.061344
1696,40.543404,40.336742,40.297985,40.460938,40.36334,40.453278,40.386482,40.390743,40.153214
1697,40.42799,40.422585,40.28457,40.595898,40.379562,40.451767,40.439404,40.49232,40.255962
1698,40.338196,40.520214,40.292763,40.500378,40.415733,40.466007,40.502453,40.59903,40.367573
1699,40.273277,40.47048,40.321236,40.47903,40.46651,40.49368,40.443546,40.543983,40.486874
1700,40.23023,40.444878,40.367588,40.483227,40.53219,40.535072,40.407276,40.358147,40.61272
1701,40.20659,40.441353,40.430412,40.510864,40.38061,40.423622,40.391823,40.208527,40.469734
1702,40.20009,40.45845,40.507633,40.435223,40.263126,40.337738,40.39584,40.09073,40.359047
1703,40.210148,40.49395,40.466347,40.389297,40.177586,40.276596,40.417717,40.00123,40.277473
1704,40.233284,40.54396,40.45035,40.371704,40.118587,40.23807,40.454296,39.937607,40.222977
1705,40.267574,40.304497,40.456944,40.378876,40.086555,40.218853,40.504097,39.896122,40.1932
1706,40.312668,40.10929,40.482506,40.40791,40.07789,40.21648,40.335854,39.875793,40.185745
1707,40.368103,39.953747,40.526245,40.458107,40.091805,40.228863,40.202827,39.87477,40.19832
1708,40.433777,39.833286,40.380486,40.526043,40.124733,40.255703,40.100452,39.891823,40.230278
1709,40.508312,39.745667,40.270355,40.558586,40.17564,40.29583,40.026276,39.92385,40.27848
1710,40.538517,39.686962,40.19084,40.464485,40.242256,40.347992,39.97709,39.97057,40.341255
1711,40.522686,39.654736,40.140266,40.402817,40.32327,40.411034,39.952133,40.02886,40.41723
1712,40.44863,39.646507,40.115837,40.370102,40.416237,40.484154,39.94472,40.098225,40.504787
1713,40.397663,39.660168,40.113895,40.3639,40.521355,40.564545,39.956627,40.178455,40.45904
1714,40.366936,39.693546,40.13289,40.382317,40.492996,40.512558,39.98494,40.268475,40.43771
1715,40.354446,39.743813,40.17152,40.422844,40.48804,40.34326,40.027786,40.366405,40.435642
1716,40.35923,39.809845,40.2276,40.481888,40.503815,40.206863,40.081375,40.471268,40.45426
1717,40.379528,39.88929,40.299004,40.558464,40.463333,40.099884,40.14677,40.5828,40.490005
1718,40.412987,39.98066,40.383957,40.455902,40.447254,40.02017,40.224564,40.540455,40.54207
1719,40.458576,40.08326,40.48112,40.386765,40.453278,39.96621,40.311577,40.284447,40.4158
1720,40.515556,40.196648,40.589626,40.347862,40.4811,39.934246,40.40593,40.07103,40.320232
1721,40.47368,40.31942,40.542793,40.337006,40.527527,39.92124,40.508747,39.896263,40.25454
1722,40.45147,40.449677,40.29706,40.35037,40.58122,39.926144,40.47251,39.754135,40.214844
1723,40.446823,40.586487,40.096428,40.385754,40.43931,39.944927,40.457558,39.643345,40.198975
1724,40.458443,40.558117,39.936413,40.44144,40.333252,39.97805,40.460148,39.56167,40.203747
1725,40.484932,40.257847,39.813103,40.515556,40.259224,40.025013,40.48008,39.505173,40.225037
1726,40.52364,40.008057,39.722866,40.610703,40.213356,40.082966,40.51548,39.471214,40.262043
1727,40.43505,39.80341,39.66272,40.63706,40.193108,40.149845,40.42047,39.41668,40.31539
1728,40.371098,39.6391,39.63047,40.551777,40.19622,40.2259,40.35266,39.30812,40.38115
1729,40.32933,39.512333,39.62313,40.261234,40.217735,40.311195,40.309765,39.25226,40.45889
1730,40.30848,39.41903,39.638153,40.0238,40.259377,40.404175,40.28674,39.25212,40.545166
1731,40.305542,39.322365,39.672977,39.83394,40.31588,40.50438,40.281204,39.244785,40.532734
1732,40.318745,39.143677,39.725544,39.68656,40.386707,40.44563,40.293407,39.367085,40.27852
1733,40.345497,39.024055,39.793873,39.57782,40.470627,40.409836,40.320663,39.6192,40.069366
1734,40.38475,38.944263,39.876965,39.503944,40.56516,40.39347,40.36301,39.864273,39.89975
1735,40.43538,39.022705,39.972427,39.46035,40.61059,40.393482,40.419327,40.102444,39.767067
1736,40.49636,39.141132,40.079952,39.367252,40.63055,40.409084,40.487183,40.33522,39.667187
1737,40.56552,39.334377,40.197456,39.287704,40.6248,40.43963,40.564507,40.562088,39.596905
1738,40.527893,39.548836,40.323875,39.14086,40.512524,40.483826,40.415443,40.50705,39.553677
1739,40.4635,39.762344,40.45885,39.092392,40.343983,40.539993,40.297062,40.342556,39.535397
1740,40.42112,39.974205,40.60056,39.028385,40.211994,40.47937,40.207775,40.21044,39.53805
1741,40.397762,40.184143,40.585445,39.07646,40.114174,40.4404,40.144505,40.107765,39.55921
1742,40.39168,40.3929,40.513283,39.093903,40.04573,40.42183,40.10633,40.033897,39.598083
1743,40.401714,40.60088,40.45741,39.19147,40.00492,40.421543,40.09106,39.98515,39.65382
1744,40.426685,40.63102,40.42777,39.4122,39.987843,40.437317,40.095325,39.958153,39.72413
1745,40.46454,40.5074,40.421684,39.810867,39.992523,40.467743,40.11789,39.95125,39.808453
1746,40.512627,40.074085,40.437275,40.19309,40.017067,40.51264,40.156673,39.9635,39.9037
1747,40.425613,39.70349,40.472046,40.559296,40.06011,40.3961,40.208508,39.992832,40.00956
1748,40.362335,39.389297,40.523895,40.74513,40.118744,40.305813,40.272125,40.035408,40.12296
1749,40.32023,39.164215,40.35133,40.75776,40.191704,40.24046,40.34647,40.091583,40.24463
1750,40.29846,38.88867,40.216377,40.56199,40.277283,40.198296,40.430954,40.15969,40.372505
1751,40.294807,38.7379,40.11574,40.306282,40.374794,40.176994,40.525032,40.238426,40.506714
1752,40.307163,38.790833,40.04553,40.099144,40.484585,40.174408,40.465027,40.326538,40.45836
1753,40.33413,38.864883,40.003426,39.93572,40.604187,40.1878,40.42825,40.4224,40.43361
1754,40.374836,39.008533,39.986958,39.811802,40.64826,40.21619,40.41319,40.526615,40.42922
1755,40.427563,39.30268,39.992615,39.72266,40.53102,40.25943,40.41692,40.5484,40.44478
1756,40.491074,39.52461,40.018314,39.666565,40.302246,40.316154,40.438156,40.35606,40.478245
1757,40.56457,39.744404,40.063236,39.6398,40.116673,40.384285,40.47535,40.198544,40.528076
1758,40.558563,39.96194,40.124805,39.638626,39.97074,40.461853,40.526737,40.074463,40.47651
1759,40.473064,40.177444,40.202003,39.660496,39.861115,40.547646,40.32392,39.980675,40.4487
1760,40.412212,40.390472,40.292248,39.703552,39.784676,40.596077,40.15994,39.913864,40.441803
1761,40.37359,40.601913,40.394314,39.766373,39.736732,40.548138,40.029465,39.872322,40.453186
1762,40.355103,40.61208,40.506653,39.84608,39.71508,40.418774,39.930367,39.85294,40.48316
1763,40.354435,40.32908,40.570473,39.941856,39.716457,40.318047,39.857628,39.85262,40.52948
1764,40.370316,40.09309,40.619072,40.050148,39.74072,40.24366,39.810474,39.87037,40.376865
1765,40.399757,39.89786,40.706085,40.171562,39.78446,40.192238,39.786037,39.904495,40.25824
1766,40.44217,39.741432,40.59886,40.3033,39.84401,40.16253,39.78208,39.951645,40.170986
1767,40.496655,39.61931,40.408897,40.445198,39.918724,40.15206,39.795532,40.011192,40.11229
1768,40.5624,39.52777,40.258286,40.595753,40.007915,40.158936,39.826298,40.082443,40.079334
1769,40.62947,39.46501,40.144127,40.755898,40.11066,40.18125,39.87265,40.16281,40.069813
1770,40.619537,39.379246,40.06219,40.719707,40.224533,40.217236,39.932465,40.252388,40.080376
1771,40.431114,39.349182,40.009476,40.62611,40.348335,40.264748,40.005814,40.349586,40.108265
1772,40.277245,39.269035,39.982697,40.49736,40.480515,40.322243,40.08946,40.45526,40.151096
1773,40.15477,39.248344,39.97987,40.403656,40.620174,40.38987,40.183537,40.567394,40.209377
1774,40.061646,39.27699,39.997406,40.342873,40.589516,40.467983,40.28578,40.53962,40.280968
1775,39.99473,39.264767,40.03429,40.31203,40.40858,40.554226,40.396385,40.500526,40.362583
1776,39.950886,39.252625,40.088684,40.307873,40.265266,40.43775,40.51415,40.302605,40.45386
1777,39.927967,39.12069,40.15886,40.32786,40.156715,40.349403,40.514046,40.140793,40.554974
1778,39.923878,39.02811,40.242363,40.36933,40.079872,40.2871,40.351837,40.012367,40.45247
1779,39.937267,38.91147,40.33883,40.43034,40.031345,40.246777,40.222214,39.91415,40.378796
1780,39.965843,38.843063,40.445946,40.509506,40.008495,40.226818,40.124252,39.843925,40.33063
1781,40.008133,38.857075,40.562363,40.505184,40.008896,40.225475,40.054977,39.798805,40.306946
1782,40.063305,39.04523,40.496445,40.278034,40.030514,40.240677,40.011837,39.774933,40.304203
1783,40.129982,39.2123,40.4573,40.097103,40.072456,40.272156,39.991016,39.772102,40.320267
1784,40.206043,39.35529,40.44217,39.95792,40.132652,40.3176,39.989296,39.78796,40.352684
1785,40.291386,39.462303,40.449318,39.85596,40.207855,40.375698,40.005497,39.819588,40.40148
1786,40.38327,39.405952,40.476597,39.788395,40.29741,40.44391,40.0382,39.86604,40.46444
1787,40.4825,39.30681,40.522057,39.75163,40.398766,40.52162,40.085842,39.92629,40.540718
1788,40.58816,39.42255,40.444168,39.74331,40.51058,40.381462,40.144684,39.99822,40.43732
1789,40.492733,39.567665,40.395084,39.760273,40.345085,40.269936,40.21581,40.0813,40.362587
1790,40.422623,39.718998,40.37155,39.800137,40.217945,40.185158,40.296875,40.174225,40.31454
1791,40.375,39.874138,40.37081,39.860943,40.123558,40.12503,40.388687,40.276657,40.29194
1792,40.34816,40.032623,40.391197,39.939896,40.059074,40.087753,40.488605,40.386627,40.291206
1793,40.34051,40.19365,40.431034,40.03585,40.021896,40.070435,40.596874,40.5029,40.30993
1794,40.349277,40.357475,40.487823,40.146503,40.010056,40.072456,40.6166,40.50359,40.345634
1795,40.37342,40.524796,40.559925,40.26926,40.020508,40.090977,40.47308,40.222633,40.39718
1796,40.411613,40.57937,40.52614,40.40393,40.04976,40.124092,40.361923,39.987434,40.4631
1797,40.462517,40.507206,40.39718,40.548965,40.097763,40.170395,40.27803,39.794743,40.54196
1798,40.52507,40.34037,40.301785,40.440945,40.161705,40.229065,40.220215,39.63922,40.472176
1799,40.48142,40.209633,40.23748,40.367336,40.240894,40.29902,40.18606,39.51624,40.428196
1800,40.458427,40.11048,40.200115,40.324226,40.331158,40.378902,40.17312,39.42426,40.408337
1801,40.45362,40.04005,40.187725,40.30877,40.433037,40.46841,40.179672,39.38121,40.410114
1802,40.464966,39.99636,40.19725,40.318054,40.54663,40.56439,40.203316,39.433586,40.4313
1803,40.492596,39.97573,40.22696,40.349464,40.565773,40.44693,40.24187,39.504887,40.469486
1804,40.53441,39.976784,40.27478,40.400692,40.31244,40.3565,40.294327,39.587894,40.522827
1805,40.47841,39.997322,40.33909,40.469887,40.10476,40.29216,40.35905,39.68111,40.44503
1806,40.444183,40.03531,40.41868,40.55488,39.940624,40.251507,40.433052,39.783154,40.394665
1807,40.427734,40.089188,40.510838,40.45765,39.81421,40.231277,40.51778,39.892776,40.368607
1808,40.429295,40.157425,40.40844,40.392708,39.72094,40.22876,40.38014,40.010525,40.364895
1809,40.44645,40.238556,40.337044,40.3573,39.65966,40.242363,40.274776,40.13433,40.38067
1810,40.476795,40.33115,40.293655,40.347717,39.62594,40.27185,40.1966,40.26317,40.414227
1811,40.52114,40.4337,40.275845,40.362755,39.61714,40.31546,40.142746,40.397324,40.464806
1812,40.43119,40.545326,40.280685,40.400036,39.630814,40.37295,40.113884,40.53588,40.529625
1813,40.36663,40.57026,40.305855,40.455772,39.664757,40.44184,40.10714,40.45523,40.459015
1814,40.325005,40.52871,40.349678,40.528793,39.717827,40.520355,40.118507,40.399506,40.41364
1815,40.30329,40.30719,40.409664,40.685455,39.78618,40.45669,40.146706,40.366024,40.39292
1816,40.299393,40.12675,40.48461,40.655113,39.87036,40.41621,40.190475,40.352722,40.392624
1817,40.312134,39.983864,40.572502,40.543015,39.967396,40.396854,40.24498,40.358604,40.41018
1818,40.341003,39.87519,40.525547,40.395596,40.072327,40.395508,40.312366,40.381454,40.443718
1819,40.383587,39.797638,40.263218,40.285873,40.18886,40.41147,40.39013,40.42006,40.493095
1820,40.438614,39.74759,40.04772,40.210052,40.316093,40.4432,40.4784,40.47331,40.5567
1821,40.50489,39.722794,39.874584,40.165794,40.452377,40.489372,40.57504,40.538193,40.334427
1822,40.51106,39.720802,39.740337,40.148994,40.59473,40.548546,40.60218,40.445164,40.152363
1823,40.451702,39.73887,39.641155,40.156975,40.671978,40.47792,40.410435,40.379562,40.007862
1824,40.41496,39.775196,39.57395,40.186996,40.61082,40.432484,40.255867,40.3383,39.89769
1825,40.398758,39.82769,39.53549,40.23727,40.439037,40.40922,40.13508,40.31864,39.81827
1826,40.399593,39.895622,39.521675,40.305935,40.30523,40.40447,40.04518,40.317703,39.766033
1827,40.41789,39.976807,39.5306,40.39154,40.206203,40.4164,39.98311,40.334656,39.739265
1828,40.451035,40.069664,39.560795,40.491653,40.1389,40.444626,39.946526,40.366123,39.734955
1829,40.49777,40.17311,39.609486,40.605286,40.099304,40.48722,39.93104,40.411983,39.751358
1830,40.556313,40.28607,39.675266,40.63626,40.086052,40.544384,39.935753,40.47087,39.78644
1831,40.564995,40.407124,39.756573,40.73432,40.095676,40.401314,39.958767,40.542213,39.838768
1832,40.46814,40.53537,39.85131,40.727245,40.125134,40.28985,39.996563,40.543503,39.906105
1833,40.396996,40.4433,39.95861,40.59603,40.17358,40.207027,40.04942,40.309105,39.98665
1834,40.34987,40.380093,40.076714,40.407463,40.237343,40.150574,40.117233,40.11595,40.079765
1835,40.32395,40.342514,40.204803,40.26024,40.31624,40.11601,40.1968,39.960632,40.18244
1836,40.31677,40.3284,40.341896,40.150723,40.407963,40.102314,40.286358,39.838478,40.2947
1837,40.326477,40.3357,40.486553,40.075615,40.511726,40.108253,40.384743,39.746616,40.41485
1838,40.35363,40.36169,40.63708,40.030922,40.51241,40.13104,40.492672,39.681625,40.542713
1839,40.39528,40.40402,40.6735,40.01483,40.46263,40.168552,40.60801,39.64057,40.445724
1840,40.45004,40.46177,40.539524,40.02309,40.43924,40.22098,40.59284,39.622654,40.37763
1841,40.513702,40.53332,40.262352,40.05415,40.438427,40.28589,40.438995,39.624992,40.336124
1842,40.398933,40.474724,40.03359,40.104744,40.458996,40.36077,40.31919,39.64492,40.317463
1843,40.31157,40.440872,39.84826,40.17388,40.497135,40.444946,40.230125,39.68097,40.31963
1844,40.249504,40.42942,39.702515,40.258923,40.55241,40.53782,40.16823,39.73054,40.341736
1845,40.20987,40.43853,39.592766,40.35913,40.47799,40.394844,40.13108,39.79381,40.38095
1846,40.19063,40.46605,39.515556,40.47292,40.43242,40.283886,40.114674,39.867916,40.43523
1847,40.190125,40.51036,39.467667,40.5989,40.412872,40.198704,40.11887,39.95307,40.503536
1848,40.20706,40.433136,39.405193,40.6643,40.414818,40.139435,40.14101,40.0486,40.428238
1849,40.237167,40.38313,39.307858,40.600163,40.43617,40.102814,40.178467,40.151302,40.38044
1850,40.28058,40.35652,39.272537,40.370594,40.47641,40.087406,40.230713,40.261555,40.356663
1851,40.336697,40.35232,39.285076,40.188164,40.534286,40.09117,40.29691,40.379005,40.354424
1852,40.403873,40.366226,39.286274,40.047417,40.529343,40.11279,40.375423,40.502625,40.370667
1853,40.480476,40.397785,39.47592,39.944645,40.491043,40.149532,40.46479,40.47149,40.40352
1854,40.56559,40.445236,39.528847,39.87587,40.47847,40.20066,40.563663,40.461494,40.452293
1855,40.51878,40.507477,39.59811,39.837555,40.488964,40.264645,40.57026,40.470524,40.5161
1856,40.372036,40.398994,39.682365,39.8263,40.519882,40.33837,40.50955,40.49648,40.49355
1857,40.2554,40.320496,39.78021,39.840004,40.52354,40.42227,40.344315,40.53793,40.49006
1858,40.16738,40.268963,39.889313,39.876503,40.520195,40.51549,40.21411,40.470592,40.504276
1859,40.10453,40.24215,40.009254,39.93428,40.527454,40.386295,40.11619,40.427406,40.37481
1860,40.064022,40.23715,40.138546,40.010166,40.38079,40.287083,40.046146,40.40604,40.276783
1861,40.0427,40.251293,40.276535,40.10182,40.269875,40.21476,40.00142,40.404915,40.208088
1862,40.039993,40.28292,40.422108,40.208775,40.191067,40.16656,39.980263,40.421753,40.165745
1863,40.05359,40.330616,40.573864,40.328075,40.14074,40.140648,39.980564,40.454037,40.147514
1864,40.08266,40.39268,40.522106,40.459953,40.117165,40.13483,39.99804,40.501358,40.150284
1865,40.125763,40.467697,40.40015,40.60257,40.118042,40.14776,40.03229,40.501347,40.172897
1866,40.180992,40.55424,40.310997,40.587917,40.139893,40.176765,40.081406,40.22262,40.211548
1867,40.245487,40.406116,40.251774,40.430573,40.180412,40.220867,40.14495,39.989017,40.265724
1868,40.319534,40.291405,40.219673,40.312653,40.24043,40.275578,40.219814,39.795895,40.333538
1869,40.403473,40.20753,40.21221,40.229713,40.31456,40.34195,40.303864,39.63916,40.413677
1870,40.496277,40.151295,40.22682,40.17898,40.40279,40.419178,40.398315,39.517296,40.504875
1871,40.594074,40.118797,40.261436,40.157578,40.50342,40.50359,40.502357,39.426598,40.517506
1872,40.56474,40.10942,40.31373,40.16166,40.39072,40.444645,40.426037,39.40399,40.356228
1873,40.495026,40.11991,40.382095,40.189034,40.31048,40.40904,40.37561,39.451103,40.23082
1874,40.44928,40.149002,40.464622,40.23797,40.26016,40.39406,40.34884,39.483475,40.13762
1875,40.42533,40.19449,40.559402,40.30567,40.236435,40.397472,40.34462,39.532894,40.07251
1876,40.420326,40.255047,40.570786,40.389397,40.237686,40.41533,40.357933,39.595455,40.034737
1877,40.43171,40.328255,40.666496,40.487106,40.2614,40.448498,40.38844,39.670425,40.021515
1878,40.457752,40.41348,40.583096,40.598755,40.301037,40.49588,40.432793,39.757103,40.029606
1879,40.49843,40.509933,40.39971,40.596783,40.35907,40.554955,40.49027,39.85425,40.057632
1880,40.55105,40.52179,40.255386,40.49333,40.432846,40.44309,40.561268,39.960213,40.102776
1881,40.483257,40.459606,40.146744,40.423466,40.521122,40.358097,40.505295,40.074524,40.16133
1882,40.440067,40.42285,40.070427,40.383812,40.52571,40.298157,40.34268,40.195873,40.23386
1883,40.418716,40.409267,40.02317,40.37066,40.435368,40.262394,40.21531,40.32341,40.319176
1884,40.415665,40.416176,40.00198,40.382065,40.374527,40.246025,40.12126,40.456184,40.415604
1885,40.42973,40.44133,40.004208,40.416122,40.340076,40.248787,40.05399,40.593483,40.52279
1886,40.459576,40.482674,40.027367,40.46978,40.33091,40.26761,40.012566,40.558594,40.51994
1887,40.50385,40.539566,40.069935,40.541553,40.344444,40.30137,39.994137,40.4476,40.260628
1888,40.435707,40.36463,40.130337,40.66336,40.37719,40.349506,39.996773,40.365707,40.046757
1889,40.391228,40.225563,40.205933,40.627438,40.428123,40.41044,40.017624,40.30898,39.874783
1890,40.368088,40.119034,40.294754,40.498356,40.495174,40.482143,40.05588,40.276047,39.738243
1891,40.365345,40.042343,40.39658,40.404083,40.57698,40.562687,40.10997,40.26364,39.635883
1892,40.380463,39.99311,40.50962,40.342564,40.60888,40.40371,40.17887,40.27094,39.563873
1893,40.411034,39.968018,40.404095,40.31101,40.405903,40.277283,40.260666,40.295006,39.520123
1894,40.45587,39.965324,40.330437,40.305252,40.24327,40.180683,40.353764,40.334442,39.500687
1895,40.51207,39.98265,40.28521,40.32334,40.118195,40.111824,40.456512,40.387905,39.504456
1896,40.449306,40.017708,40.265507,40.361916,40.02753,40.066612,40.56832,40.454205,39.529907
1897,40.410225,40.068607,40.26876,40.41985,39.968,40.042107,40.59699,40.531876,39.57386
1898,40.392654,40.13389,40.29282,40.495396,39.937145,40.038456,40.507744,40.527344,39.633785
1899,40.394238,40.212215,40.33551,40.586575,39.931976,40.053444,40.18869,40.524986,39.707306
1900,40.412437,40.302185,40.395565,40.574955,39.948265,40.08443,39.92158,40.33014,39.793163
1901,40.445496,40.40229,40.470886,40.350376,39.984516,40.12879,39.699028,40.17221,39.89119
1902,40.493347,40.51123,40.559517,40.17164,40.03962,40.184906,39.518036,40.047646,39.999855
1903,40.553066,40.540375,40.385014,40.033382,40.110176,40.253223,39.37597,39.954147,40.11808
1904,40.45233,40.563286,40.249157,39.93185,40.19541,40.332222,39.309566,39.888306,40.24442
1905,40.37904,40.42587,40.147972,39.863083,40.294445,40.419724,39.191246,39.847046,40.378677
1906,40.329113,40.321697,40.077652,39.824883,40.40454,40.516037,39.108795,39.827034,40.51892
1907,40.30127,40.247444,40.035515,39.813873,40.52577,40.48193,39.111023,39.82811,40.488346
1908,40.293484,40.199867,40.019123,39.828537,40.38863,40.468407,39.08087,39.847694,40.480133
1909,40.30349,40.17633,40.02599,39.866028,40.287903,40.4731,39.19097,39.88464,40.492565
1910,40.3302,40.174934,40.053486,39.92381,40.22019,40.495026,39.448376,39.937237,40.522972
1911,40.37187,40.19407,40.099262,39.99904,40.181637,40.5318,39.719757,40.00332,40.370804
1912,40.427208,40.23146,40.161324,40.090305,40.162983,40.419327,39.98407,40.0813,40.253693
1913,40.494373,40.28497,40.238266,40.195427,40.16801,40.334595,40.24142,40.16882,40.167706
1914,40.57191,40.3528,40.32823,40.31413,40.193977,40.274315,40.490875,40.26538,40.109802
1915,40.506893,40.433197,40.430332,40.444767,40.23962,40.236538,40.7354,40.369705,40.07692
1916,40.254658,40.525513,40.542267,40.586338,40.302082,40.220043,40.860477,40.481422,40.06859
1917,40.045113,40.545826,40.634964,40.76158,40.380173,40.22183,40.839226,40.59727,40.081596
1918,39.874184,40.33475,40.45194,40.910637,40.473305,40.24035,40.58598,40.48148,40.113434
1919,39.738106,40.16423,40.30832,40.73992,40.578697,40.274635,40.31698,40.39494,40.162754
1920,39.633957,40.030586,40.200306,40.435543,40.55572,40.32228,40.09363,40.33371,40.22618
1921,39.55821,39.930138,40.124073,40.184433,40.436775,40.381958,39.91165,40.295853,40.303173
1922,39.50855,39.85966,40.07628,39.981174,40.352184,40.452156,39.767487,40.279556,40.391457
1923,39.481358,39.816463,40.054733,39.821957,40.29853,40.533463,39.656166,40.28298,40.490494
1924,39.373344,39.798023,40.05652,39.70303,40.2715,40.54416,39.576443,40.304047,40.599503
1925,39.270138,39.80172,40.079212,39.62049,40.269302,40.401585,39.52417,40.340782,40.57424
1926,39.09603,39.825043,40.11977,39.570637,40.28971,40.290104,39.49761,40.391174,40.459503
1927,39.07088,39.86557,40.177307,39.55041,40.33107,40.206245,39.44377,40.453735,40.376923
1928,38.9841,39.922356,40.24978,39.55645,40.39124,40.148727,39.238667,40.528248,40.321594
1929,38.9838,39.993317,40.33528,39.5858,40.467014,40.115273,38.996452,40.45746,40.290985
1930,39.03033,40.076134,40.432602,39.63647,40.555344,40.103813,38.940903,40.411644,40.283596
1931,39.157627,40.170975,40.539257,39.706528,40.57269,40.11139,38.876877,40.388367,40.29617
1932,39.29059,40.27645,40.58873,39.79386,40.411907,40.136574,39.03004,40.384224,40.327393
1933,39.29858,40.391247,40.578514,39.897312,40.286407,40.176754,39.22729,40.39823,40.37501
1934,39.391663,40.51358,40.433,40.014687,40.195763,40.2302,39.417427,40.427513,40.438034
1935,39.364616,40.378372,40.32271,40.14437,40.133656,40.294422,39.641323,40.471737,40.515007
1936,39.30372,40.275978,40.243668,40.285576,40.100338,40.37068,39.86187,40.529633,40.388718
1937,39.35775,40.202892,40.19262,40.43673,40.092037,40.457687,40.080486,40.494102,40.295536
1938,39.51197,40.156185,40.167633,40.596603,40.106358,40.554077,40.295288,40.4777,40.232098
1939,39.667583,40.13333,40.16627,40.566353,40.141758,40.555244,40.508507,40.48166,40.1943
1940,39.82547,40.132404,40.185165,40.46389,40.19498,40.540855,40.460896,40.502914,40.180008
1941,39.984646,40.149914,40.224007,40.39512,40.263462,40.483982,40.435375,40.45273,40.187584
1942,40.14563,40.185486,40.277893,40.357044,40.347134,40.450943,40.432663,40.42601,40.212715
1943,40.307644,40.23757,40.347996,40.346153,40.444122,40.439327,40.447174,40.419373,40.254658
1944,40.470993,40.304085,40.43197,40.36001,40.55314,40.446777,40.477055,40.43109,40.311916
1945,40.634945,40.383648,40.528023,40.396404,40.57312,40.47045,40.521515,40.459114,40.38348
1946,40.852734,40.474934,40.401722,40.453377,40.589386,40.508785,40.416424,40.502167,40.468037
1947,40.93565,40.57673,40.30871,40.528667,40.475937,40.44431,40.34177,40.380096,40.564243
1948,40.905186,40.46868,40.245926,40.409622,40.39565,40.405,40.29255,40.28873,40.42186
1949,40.59163,40.39081,40.21122,40.3264,40.345715,40.38843,40.266468,40.223305,40.312927
1950,40.27274,40.340553,40.201126,40.27456,40.322906,40.3926,40.260056,40.18243,40.233833
1951,40.002377,40.314377,40.212795,40.251663,40.32428,40.415184,40.27337,40.164032,40.181858
1952,39.776646,40.310562,40.244503,40.254135,40.348118,40.452877,40.30517,40.16581,40.15448
1953,39.591232,40.32625,40.29441,40.280228,40.391273,40.504673,40.352264,40.18418,40.15016
1954,39.442463,40.360832,40.360176,40.326756,40.453556,40.449635,40.41377,40.218716,40.166893
1955,39.279587,40.41143,40.44059,40.392273,40.531685,40.418594,40.48678,40.267616,40.20239
1956,39.214645,40.476532,40.53409,40.47456,40.54847,40.40754,40.571762,40.329643,40.255127
1957,39.18414,40.554863,40.57265,40.572033,40.382427,40.415504,40.634457,40.40292,40.322746
1958,39.333233,40.41123,40.446873,40.583107,40.255356,40.44076,40.394157,40.48655,40.404182
1959,39.51612,40.301224,40.354916,40.449932,40.164173,40.4812,40.196472,40.57962,40.497326
1960,39.69841,40.221584,40.293774,40.352837,40.104305,40.534496,40.03809,40.561348,40.601707
1961,39.879646,40.16946,40.260193,40.288063,40.073273,40.286503,39.913895,40.425034,40.608646
1962,40.06037,40.142284,40.251156,40.253345,40.06832,40.08061,39.82116,40.318687,40.483337
1963,40.24071,40.13774,40.264362,40.245617,40.0867,39.91332,39.755035,40.24033,40.389458
1964,40.420403,40.153275,40.297802,40.26174,40.12481,39.780846,39.71508,40.186974,40.325
1965,40.598248,40.18732,40.349594,40.299637,40.18236,39.679672,39.69837,40.156998,40.28712
1966,40.782257,40.237762,40.417503,40.356625,40.25499,39.606018,39.7013,40.14763,40.27322
1967,40.75105,40.303146,40.49962,40.43085,40.343246,39.55773,39.72357,40.15762,40.280598
1968,40.6147,40.381905,40.59508,40.520325,40.445972,39.53377,39.763107,40.18283,40.305855
1969,40.29959,40.472218,40.52398,40.509068,40.56142,39.530495,39.818123,40.221573,40.347855
1970,40.03357,40.573494,40.360508,40.488,40.554733,39.54661,39.88611,40.275208,40.405716
1971,39.810616,40.48119,40.234188,40.492325,40.58335,39.58012,39.966248,40.34197,40.478336
1972,39.62726,40.41719,40.14209,40.51836,40.543648,39.62727,40.058487,40.419853,40.563873
1973,39.47879,40.379173,40.080006,40.397728,40.426674,39.687424,40.16049,40.50835,40.46929
1974,39.24682,40.36403,40.04567,40.31237,40.343735,39.760654,40.271183,40.53025,40.404472
1975,39.020767,40.369713,40.036316,40.258358,40.289253,39.84546,40.389553,40.474316,40.36669
1976,38.983818,40.393753,40.049526,40.23369,40.262836,39.94018,40.515064,40.441753,40.35261
1977,38.88144,40.4345,40.08331,40.235306,40.26069,40.043884,40.4851,40.431343,40.359406
1978,38.818993,40.490475,40.134983,40.260426,40.28209,40.15556,40.476658,40.439705,40.3851
1979,38.730648,40.56008,40.203156,40.30648,40.32379,40.273643,40.487373,40.465054,40.427193
1980,38.799828,40.428047,40.285862,40.371796,40.38378,40.39711,40.515697,40.506,40.48461
1981,38.98912,40.328686,40.38115,40.454044,40.460697,40.524857,40.491035,40.430084,40.556263
1982,39.179302,40.25835,40.488205,40.552055,40.55133,40.470737,40.486977,40.379166,40.581074
1983,39.485123,40.21373,40.606163,40.484047,40.440132,40.439327,40.50269,40.3525,40.36393
1984,39.774006,40.19315,40.55325,40.445946,40.36328,40.428665,40.358498,40.347626,40.188835
1985,40.050655,40.194267,40.31623,40.434917,40.316902,40.437008,40.247894,40.362343,40.050846
1986,40.316307,40.21467,40.123894,40.449253,40.29628,40.462673,40.167076,40.394398,39.94754
1987,40.571648,40.252567,39.97161,40.48576,40.299664,40.503517,40.11367,40.44211,39.87604
1988,40.654755,40.30544,39.85611,40.54211,40.325153,40.417587,40.085327,40.503742,39.830864
1989,40.69371,40.372887,39.773853,40.41461,40.370354,40.358936,40.079575,40.58919,39.81051
1990,40.455864,40.45339,39.721497,40.323044,40.433426,40.32366,40.092125,40.41816,39.813187
1991,40.257126,40.545006,39.696045,40.26425,40.51204,40.309784,40.123318,40.28237,39.836277
1992,40.09455,40.36924,39.695404,40.234104,40.561485,40.315952,40.170307,40.17923,39.877106
1993,39.96495,40.230354,39.71669,40.23062,40.414574,40.33813,40.231915,40.104958,39.933533
1994,39.864998,40.12462,39.75807,40.25115,40.303333,40.37655,40.30684,40.056908,40.004826
1995,39.79228,40.048897,39.817165,40.292706,40.225494,40.429398,40.393444,40.032845,40.089455
1996,39.743736,40.000362,39.892315,40.352997,40.17891,40.49556,40.4912,40.029617,40.186714
1997,39.717155,39.976204,39.98182,40.430374,40.159477,40.571144,40.598694,40.045746,40.294548
1998,39.710606,39.974552,40.083252,40.524166,40.165474,40.541416,40.506073,40.07905,40.41178
1999,39.72142,39.99234,40.195606,40.332603,40.1931,40.43171,40.35913,40.128452,40.537975


==> Plots/loss_N.csv <==
N,l
21,-0.3944699
26,-0.4460644
31,-0.46985975
36,-0.48077214
41,-0.48019308
46,-0.46622556
51,-0.4531826
56,-0.42751646
61,-0.44285753
66,-0.4119117
71,-0.4288901
76,-0.44294503

